A Signal Temporal Logic Approach for Task-Based Coordination of Multi-Aerial Systems: a Wind Turbine Inspection Case Study

The paper addresses task assignment and trajectory generation for collaborative inspection missions using a fleet of multi-rotors, focusing on the wind turbine inspection scenario. The proposed solution enables safe and feasible trajectories while accommodating heterogeneous time-bound constraints and vehicle physical limits. An optimization problem is formulated to meet mission objectives and temporal requirements encoded as Signal Temporal Logic (STL) specifications. Additionally, an event-triggered replanner is introduced to address unforeseen events and compensate for lost time. Furthermore, a generalized robustness scoring method is employed to reflect user preferences and mitigate task conflicts. The effectiveness of the proposed approach is demonstrated through MATLAB and Gazebo simulations, as well as field multi-robot experiments in a mock-up scenario.

==> matlabPlots/comparison/difference_STL_MILP_UAV54_x.txt <==
0.000000 0.000000
0.137755 -0.124818
0.275510 -0.602897
0.413265 -0.924799
0.551020 -0.558078
0.688776 -0.133754
0.826531 -0.027140
0.964286 -0.005086
1.102041 -0.000552
1.239796 0.000005
1.377551 0.001539
1.515306 0.002405
1.653061 0.000699
1.790816 -0.000996
1.928571 -0.000869
2.066327 -0.000504
2.204082 -0.000735
2.341837 -0.001931
2.479592 -0.005440
2.617347 0.015435
2.755102 0.106933
2.892857 0.192174
3.030612 0.210405
3.168367 0.188413
3.306122 0.099361
3.443878 0.016730
3.581633 -0.000913
3.719388 -0.001845
3.857143 -0.000850
3.994898 0.000196
4.132653 0.000044
4.270408 -0.000341
4.408163 -0.000549
4.545918 0.000098
4.683673 0.003042
4.821429 0.002364
4.959184 -0.010170
5.096939 0.089460
5.234694 0.514814
5.372449 0.911359
5.510204 0.998979
5.647959 0.897497
5.785714 0.476482
5.923469 0.085887
6.061224 0.004458
6.198980 0.000328
6.336735 -0.000862
6.474490 -0.000981
6.612245 -0.000118
6.750000 0.000685
6.887755 0.000635
7.025510 0.000068
7.163265 -0.001366
7.301020 -0.000374
7.438776 0.008091
7.576531 0.010875
7.714286 -0.007636
7.852041 -0.021979
7.989796 -0.009656
8.127551 0.003969
8.265306 0.002668
8.403061 -0.000852
8.540816 -0.000229
8.678571 0.000856
8.816327 0.000354
8.954082 -0.000281
9.091837 -0.000188
9.229592 0.000153
9.367347 0.000688
9.505102 0.000406
9.642857 -0.002323
9.780612 -0.030880
9.918367 -0.130826
10.056122 -0.202860
10.193878 -0.146063
10.331633 -0.070332
10.469388 -0.030953
10.607143 -0.006943
10.744898 -0.001057
10.882653 0.000022
11.020408 0.000151
11.158163 0.000078
11.295918 0.000098
11.433673 0.000133
11.571429 0.000141
11.709184 -0.000029
11.846939 -0.000687
11.984694 -0.001177
12.122449 -0.000850
12.260204 -0.000603
12.397959 -0.001153
12.535714 -0.001443
12.673469 -0.000437
12.811224 0.000484
12.948980 0.000258
13.086735 -0.000089
13.224490 0.000026
13.362245 0.000335
13.500000 0.000876


==> matlabPlots/comparison/difference_STL_MILP_UAV54_y.txt <==
0.000000 0.000000
0.137755 -0.128822
0.275510 -0.622237
0.413265 -0.998016
0.551020 -0.786340
0.688776 -0.458893
0.826531 -0.213898
0.964286 -0.038318
1.102041 -0.001628
1.239796 0.000099
1.377551 -0.000163
1.515306 -0.000619
1.653061 -0.000240
1.790816 0.000182
1.928571 0.000144
2.066327 0.000104
2.204082 0.000384
2.341837 0.000519
2.479592 0.000024
2.617347 0.000463
2.755102 0.003984
2.892857 0.007341
3.030612 0.008084
3.168367 0.007268
3.306122 0.003862
3.443878 0.000667
3.581633 -0.000122
3.719388 -0.000258
3.857143 -0.000223
3.994898 -0.000123
4.132653 0.000042
4.270408 0.000085
4.408163 -0.000264
4.545918 -0.000253
4.683673 0.001053
4.821429 0.000947
4.959184 -0.004056
5.096939 -0.065956
5.234694 -0.285464
5.372449 -0.484067
5.510204 -0.513479
5.647959 -0.449222
5.785714 -0.237979
5.923469 -0.044136
6.061224 -0.002150
6.198980 0.001103
6.336735 0.000748
6.474490 -0.000133
6.612245 0.000013
6.750000 0.000248
6.887755 0.000012
7.025510 -0.000309
7.163265 -0.000546
7.301020 -0.000383
7.438776 0.000853
7.576531 -0.007208
7.714286 -0.042329
7.852041 -0.065554
7.989796 -0.036223
8.127551 -0.003664
8.265306 0.001335
8.403061 0.000087
8.540816 0.000394
8.678571 0.000791
8.816327 0.000358
8.954082 -0.000067
9.091837 0.000106
9.229592 0.000119
9.367347 -0.000743
9.505102 -0.000892
9.642857 0.001584
9.780612 0.004476
9.918367 0.006710
10.056122 0.011626
10.193878 0.024587
10.331633 0.032103
10.469388 0.018588
10.607143 0.003871
10.744898 0.000432
10.882653 -0.000050
11.020408 -0.000037
11.158163 0.000025
11.295918 -0.000121
11.433673 -0.000205
11.571429 0.000033
11.709184 0.000085
11.846939 -0.000612
11.984694 -0.001700
12.122449 -0.003368
12.260204 -0.004633
12.397959 -0.004350
12.535714 -0.003915
12.673469 -0.004131
12.811224 -0.004389
12.948980 -0.004311
13.086735 -0.004203
13.224490 -0.004243
13.362245 -0.004313
13.500000 -0.004363


==> matlabPlots/comparison/difference_STL_MILP_UAV54_z.txt <==
0.000000 0.000000
0.137755 0.013135
0.275510 0.063446
0.413265 0.194352
0.551020 0.527405
0.688776 0.728598
0.826531 0.415479
0.964286 0.070971
1.102041 -0.003326
1.239796 -0.008027
1.377551 -0.004398
1.515306 -0.000110
1.653061 0.000228
1.790816 -0.000772
1.928571 -0.002799
2.066327 -0.000460
2.204082 0.014958
2.341837 0.012271
2.479592 -0.050784
2.617347 0.039451
2.755102 0.605673
2.892857 0.964590
3.030612 0.404499
3.168367 -0.174903
3.306122 -0.167394
3.443878 -0.045522
3.581633 -0.009714
3.719388 0.000119
3.857143 -0.003476
3.994898 -0.007307
4.132653 -0.002433
4.270408 0.002293
4.408163 0.000520
4.545918 -0.000411
4.683673 0.005575
4.821429 0.007510
4.959184 -0.006850
5.096939 -0.056294
5.234694 -0.193656
5.372449 -0.287821
5.510204 -0.198353
5.647959 -0.086057
5.785714 -0.037349
5.923469 -0.009779
6.061224 0.002359
6.198980 0.008259
6.336735 0.007282
6.474490 0.004809
6.612245 0.002901
6.750000 0.000913
6.887755 -0.001700
7.025510 -0.004781
7.163265 -0.008749
7.301020 -0.008072
7.438776 0.006371
7.576531 -0.118631
7.714286 -0.647897
7.852041 -0.996220
7.989796 -0.550217
8.127551 -0.056416
8.265306 0.018128
8.403061 -0.001810
8.540816 0.003533
8.678571 0.010592
8.816327 0.004860
8.954082 -0.001030
9.091837 0.001563
9.229592 0.002637
9.367347 -0.006512
9.505102 -0.009336
9.642857 0.012875
9.780612 0.114773
9.918367 0.424720
10.056122 0.719774
10.193878 0.827434
10.331633 0.779249
10.469388 0.420814
10.607143 0.080078
10.744898 0.006023
10.882653 -0.000254
11.020408 -0.000879
11.158163 -0.000350
11.295918 -0.000502
11.433673 -0.000754
11.571429 -0.000814
11.709184 0.000146
11.846939 0.003858
11.984694 0.006592
12.122449 0.004638
12.260204 0.003124
12.397959 0.006127
12.535714 0.007748
12.673469 0.002303
12.811224 -0.002667
12.948980 -0.001364
13.086735 0.000588
13.224490 -0.000003
13.362245 -0.001675
13.500000 -0.004632


==> matlabPlots/comparison/difference_STL_MILP_UAV60_x.txt <==
0.000000 0.000000
0.137755 -0.013912
0.275510 -0.067196
0.413265 -0.110908
0.551020 -0.100045
0.688776 -0.069439
0.826531 -0.021060
0.964286 0.024554
1.102041 0.049937
1.239796 0.052546
1.377551 0.004828
1.515306 -0.031047
1.653061 0.001729
1.790816 0.031296
1.928571 0.003857
2.066327 -0.020484
2.204082 0.003738
2.341837 0.024941
2.479592 0.003696
2.617347 -0.015269
2.755102 0.001855
2.892857 0.017568
3.030612 0.004097
3.168367 0.091431
3.306122 0.484434
3.443878 0.651476
3.581633 -0.034391
3.719388 -0.755005
3.857143 -0.978533
3.994898 -0.836877
4.132653 -0.008702
4.270408 0.578330
4.408163 0.003615
4.545918 -0.500841
4.683673 0.004581
4.821429 0.446628
4.959184 0.004308
5.096939 -0.382669
5.234694 0.004379
5.372449 0.342714
5.510204 0.002829
5.647959 -0.294531
5.785714 0.001939
5.923469 0.320428
6.061224 0.286678
6.198980 0.182928
6.336735 0.126968
6.474490 0.091031
6.612245 0.078399
6.750000 0.065054
6.887755 0.033421
7.025510 0.005294
7.163265 -0.000142
7.301020 -0.000009
7.438776 0.000043
7.576531 0.000044
7.714286 -0.000040
7.852041 -0.000093
7.989796 0.000004
8.127551 0.000089
8.265306 0.000032
8.403061 -0.000016
8.540816 0.000063
8.678571 0.000116
8.816327 0.000006
8.954082 -0.000084
9.091837 -0.000001
9.229592 0.000053
9.367347 -0.000094
9.505102 -0.000200
9.642857 -0.000045
9.780612 0.000104
9.918367 0.000053
10.056122 -0.000011
10.193878 0.000027
10.331633 0.000076
10.469388 0.000089
10.607143 0.000065
10.744898 -0.000038
10.882653 -0.000117
11.020408 -0.000071
11.158163 -0.000015
11.295918 -0.000022
11.433673 -0.000029
11.571429 0.000007
11.709184 0.000048
11.846939 0.000079
11.984694 0.000087
12.122449 0.000035
12.260204 -0.000021
12.397959 -0.000051
12.535714 -0.000067
12.673469 -0.000063
12.811224 -0.000049
12.948980 -0.000021
13.086735 0.000011
13.224490 0.000041
13.362245 0.000064
13.500000 0.000067


==> matlabPlots/comparison/difference_STL_MILP_UAV60_y.txt <==
0.000000 0.000000
0.137755 0.001722
0.275510 0.008319
0.413265 0.013681
0.551020 0.012143
0.688776 0.009731
0.826531 0.009661
0.964286 0.012965
1.102041 0.024182
1.239796 0.026955
1.377551 0.000306
1.515306 -0.022364
1.653061 -0.013233
1.790816 -0.000923
1.928571 -0.001817
2.066327 -0.003940
2.204082 -0.000325
2.341837 0.004193
2.479592 0.007262
2.617347 0.010823
2.755102 0.016789
2.892857 0.017537
3.030612 0.001835
3.168367 -0.000038
3.306122 0.048708
3.443878 0.104013
3.581633 0.142539
3.719388 0.158070
3.857143 0.120229
3.994898 0.066942
4.132653 0.007194
4.270408 -0.095340
4.408163 -0.314455
4.545918 -0.509794
4.683673 -0.556455
4.821429 -0.431107
4.959184 0.077268
5.096939 0.597899
5.234694 0.885822
5.372449 0.990811
5.510204 0.740522
5.647959 0.395478
5.785714 0.030284
5.923469 -0.228191
6.061224 -0.170560
6.198980 -0.061982
6.336735 -0.029893
6.474490 -0.019072
6.612245 -0.015046
6.750000 -0.011787
6.887755 -0.005959
7.025510 -0.000933
7.163265 0.000028
7.301020 -0.000004
7.438776 -0.000004
7.576531 -0.000014
7.714286 -0.000076
7.852041 -0.000123
7.989796 -0.000093
8.127551 -0.000053
8.265306 -0.000033
8.403061 -0.000004
8.540816 0.000067
8.678571 0.000119
8.816327 0.000087
8.954082 0.000046
9.091837 0.000040
9.229592 0.000021
9.367347 -0.000062
9.505102 -0.000123
9.642857 -0.000075
9.780612 -0.000021
9.918367 -0.000026
10.056122 -0.000032
10.193878 -0.000002
10.331633 0.000022
10.469388 0.000007
10.607143 -0.000025
10.744898 -0.000075
10.882653 -0.000114
11.020408 -0.000109
11.158163 -0.000090
11.295918 -0.000058
11.433673 -0.000021
11.571429 0.000023
11.709184 0.000067
11.846939 0.000105
11.984694 0.000121
12.122449 0.000075
12.260204 0.000019
12.397959 -0.000021
12.535714 -0.000054
12.673469 -0.000082
12.811224 -0.000094
12.948980 -0.000067
13.086735 -0.000036
13.224490 -0.000017
13.362245 0.000001
13.500000 0.000026


==> matlabPlots/comparison/difference_STL_MILP_UAV60_z.txt <==
0.000000 0.000000
0.137755 -0.000538
0.275510 -0.002598
0.413265 -0.003548
0.551020 -0.000293
0.688776 0.006670
0.826531 0.021192
0.964286 0.045546
1.102041 0.092446
1.239796 0.104362
1.377551 0.001527
1.515306 -0.082392
1.653061 -0.032667
1.790816 0.024273
1.928571 0.008336
2.066327 -0.013246
2.204082 0.000072
2.341837 0.018626
2.479592 0.027635
2.617347 0.029945
2.755102 0.019962
2.892857 0.008348
3.030612 0.000696
3.168367 0.101590
3.306122 0.506923
3.443878 0.889202
3.581633 0.993696
3.719388 0.906047
3.857143 0.468520
3.994898 0.063530
4.132653 -0.005117
4.270408 0.028743
4.408163 0.117910
4.545918 0.193694
4.683673 0.192988
4.821429 0.137682
4.959184 -0.018753
5.096939 -0.177842
5.234694 -0.273848
5.372449 -0.323009
5.510204 -0.283634
5.647959 -0.190898
5.785714 -0.008948
5.923469 0.140312
6.061224 0.134773
6.198980 0.095402
6.336735 0.068347
6.474490 0.048184
6.612245 0.038934
6.750000 0.030282
6.887755 0.015707
7.025510 0.003113
7.163265 0.000257
7.301020 -0.000072
7.438776 -0.000053
7.576531 0.000042
7.714286 0.000109
7.852041 0.000143
7.989796 0.000105
8.127551 0.000060
8.265306 0.000045
8.403061 0.000014
8.540816 -0.000083
8.678571 -0.000153
8.816327 -0.000100
8.954082 -0.000040
9.091837 -0.000043
9.229592 -0.000029
9.367347 0.000081
9.505102 0.000162
9.642857 0.000094
9.780612 0.000019
9.918367 0.000029
10.056122 0.000043
10.193878 0.000009
10.331633 -0.000022
10.469388 -0.000008
10.607143 0.000027
10.744898 0.000091
10.882653 0.000142
11.020408 0.000135
11.158163 0.000110
11.295918 0.000073
11.433673 0.000030
11.571429 -0.000025
11.709184 -0.000081
11.846939 -0.000133
11.984694 -0.000154
12.122449 -0.000094
12.260204 -0.000021
12.397959 0.000030
12.535714 0.000074
12.673469 0.000109
12.811224 0.000124
12.948980 0.000088
13.086735 0.000045
13.224490 0.000019
13.362245 -0.000006
13.500000 -0.000039


==> matlabPlots/comparison/difference_STL_MILP_UAV61_x.txt <==
0.000000 0.000000
0.137755 0.020500
0.275510 0.099018
0.413265 0.151052
0.551020 0.087624
0.688776 0.015803
0.826531 0.000833
0.964286 0.000121
1.102041 0.000070
1.239796 0.000134
1.377551 0.000059
1.515306 -0.000009
1.653061 0.000038
1.790816 -0.000012
1.928571 -0.000415
2.066327 -0.000342
2.204082 0.001326
2.341837 0.001984
2.479592 -0.001328
2.617347 -0.003982
2.755102 -0.001999
2.892857 0.000369
3.030612 0.000591
3.168367 0.000383
3.306122 0.000460
3.443878 0.000514
3.581633 0.000305
3.719388 0.000026
3.857143 -0.000270
3.994898 -0.000439
4.132653 -0.000237
4.270408 -0.000337
4.408163 -0.001552
4.545918 0.043453
4.683673 0.220047
4.821429 0.357680
4.959184 0.293181
5.096939 0.178822
5.234694 0.064463
5.372449 -0.018461
5.510204 -0.012414
5.647959 0.007339
5.785714 0.003773
5.923469 -0.002683
6.061224 -0.001042
6.198980 0.001492
6.336735 0.000904
6.474490 0.000161
6.612245 0.001161
6.750000 0.007120
6.887755 0.025895
7.025510 0.037944
7.163265 0.022010
7.301020 0.004068
7.438776 -0.000024
7.576531 -0.000434
7.714286 -0.000096
7.852041 0.000252
7.989796 0.000107
8.127551 -0.000094
8.265306 -0.000110
8.403061 0.000036
8.540816 0.000512
8.678571 0.000246
8.816327 -0.002345
8.954082 -0.001549
9.091837 0.010455
9.229592 0.018975
9.367347 0.009809
9.505102 -0.000708
9.642857 -0.002704
9.780612 -0.002522
9.918367 -0.002125
10.056122 -0.001899
10.193878 -0.002305
10.331633 -0.001756
10.469388 0.001934
10.607143 0.003525
10.744898 -0.003019
10.882653 -0.003096
11.020408 0.020812
11.158163 0.118435
11.295918 0.407944
11.433673 0.712731
11.571429 0.926801
11.709184 0.955834
11.846939 0.524510
11.984694 0.097845
12.122449 0.005745
12.260204 -0.001238
12.397959 -0.000890
12.535714 0.000624
12.673469 0.000323
12.811224 -0.000204
12.948980 -0.000107
13.086735 0.000071
13.224490 0.000042
13.362245 0.000096
13.500000 0.000532


==> matlabPlots/comparison/difference_STL_MILP_UAV61_y.txt <==
0.000000 0.000000
0.137755 0.054562
0.275510 0.263547
0.413265 0.401935
0.551020 0.232717
0.688776 0.041175
0.826531 0.001192
0.964286 -0.000728
1.102041 -0.000732
1.239796 -0.000343
1.377551 -0.000176
1.515306 -0.000069
1.653061 0.000023
1.790816 0.000187
1.928571 0.000566
2.066327 0.000638
2.204082 -0.000310
2.341837 0.002703
2.479592 0.017640
2.617347 0.027561
2.755102 0.014958
2.892857 0.001166
3.030612 -0.000269
3.168367 0.000785
3.306122 0.000257
3.443878 -0.000335
3.581633 -0.000009
3.719388 0.000196
3.857143 -0.000590
3.994898 -0.000956
4.132653 0.000555
4.270408 0.000556
4.408163 -0.005029
4.545918 -0.140665
4.683673 -0.640472
4.821429 -1.000000
4.959184 -0.708277
5.096939 -0.318012
5.234694 -0.103503
5.372449 0.021297
5.510204 0.014899
5.647959 -0.012495
5.785714 -0.007723
5.923469 0.001326
6.061224 0.000028
6.198980 -0.002376
6.336735 -0.000685
6.474490 0.000949
6.612245 -0.000442
6.750000 -0.005708
6.887755 -0.019832
7.025510 -0.028483
7.163265 -0.015461
7.301020 -0.001364
7.438776 0.000639
7.576531 -0.000059
7.714286 0.000040
7.852041 0.000228
7.989796 0.000112
8.127551 -0.000024
8.265306 -0.000002
8.403061 0.000076
8.540816 0.000201
8.678571 0.000165
8.816327 -0.000360
8.954082 0.002938
9.091837 0.017394
9.229592 0.026991
9.367347 0.015043
9.505102 0.001791
9.642857 -0.000114
9.780612 0.000471
9.918367 0.000187
10.056122 -0.000196
10.193878 -0.000253
10.331633 -0.000164
10.469388 0.000108
10.607143 0.000127
10.744898 -0.000698
10.882653 -0.000340
11.020408 0.003959
11.158163 0.086901
11.295918 0.389667
11.433673 0.646970
11.571429 0.622138
11.709184 0.501805
11.846939 0.308150
11.984694 0.128570
12.122449 0.040016
12.260204 -0.007931
12.397959 -0.004494
12.535714 0.006767
12.673469 0.004303
12.811224 0.000232
12.948980 0.001194
13.086735 0.002725
13.224490 0.002348
13.362245 0.001890
13.500000 0.002533


==> matlabPlots/comparison/difference_STL_MILP_UAV61_z.txt <==
0.000000 0.000000
0.137755 0.001283
0.275510 0.006198
0.413265 0.009443
0.551020 0.005428
0.688776 0.000828
0.826531 -0.000360
0.964286 -0.000591
1.102041 -0.000495
1.239796 -0.000327
1.377551 -0.000186
1.515306 -0.000062
1.653061 0.000037
1.790816 0.000225
1.928571 0.000683
2.066327 0.000598
2.204082 -0.001214
2.341837 0.007092
2.479592 0.045238
2.617347 0.070346
2.755102 0.037722
2.892857 0.001900
3.030612 -0.002666
3.168367 -0.000188
3.306122 0.000408
3.443878 0.000503
3.581633 0.000489
3.719388 0.000722
3.857143 0.001728
3.994898 0.001354
4.132653 -0.003465
4.270408 -0.004116
4.408163 0.010135
4.545918 -0.106555
4.683673 -0.604235
4.821429 -0.995293
4.959184 -0.818618
5.096939 -0.501903
5.234694 -0.185186
5.372449 0.044947
5.510204 0.030034
5.647959 -0.022739
5.785714 -0.011592
5.923469 0.007223
6.061224 0.003119
6.198980 -0.003521
6.336735 -0.001341
6.474490 0.000824
6.612245 -0.003213
6.750000 -0.013694
6.887755 -0.038082
7.025510 -0.052454
7.163265 -0.028773
7.301020 -0.003179
7.438776 0.001261
7.576531 0.000710
7.714286 0.000798
7.852041 0.000888
7.989796 0.000540
8.127551 0.000129
8.265306 -0.000157
8.403061 -0.000410
8.540816 -0.000659
8.678571 -0.000689
8.816327 -0.000103
8.954082 -0.005465
9.091837 -0.028096
9.229592 -0.042901
9.367347 -0.023499
9.505102 -0.002180
9.642857 0.000682
9.780612 -0.000476
9.918367 -0.000130
10.056122 0.000358
10.193878 0.000195
10.331633 -0.000019
10.469388 0.000082
10.607143 0.000225
10.744898 0.000269
10.882653 0.000084
11.020408 -0.000682
11.158163 0.006300
11.295918 0.035617
11.433673 0.059682
11.571429 0.053292
11.709184 0.038040
11.846939 0.018970
11.984694 0.003321
12.122449 0.000021
12.260204 -0.000141
12.397959 -0.000043
12.535714 0.000052
12.673469 -0.000044
12.811224 -0.000142
12.948980 -0.000116
13.086735 -0.000093
13.224490 -0.000172
13.362245 -0.000273
13.500000 -0.000366


==> matlabPlots/experiments/acceleration_UAV54_x.txt <==
0.000000 0.000921
0.100041 0.000768
0.200081 -0.007796
0.300122 0.080081
0.400162 0.167672
0.500203 -0.150768
0.600243 -0.177561
0.700284 -0.109893
0.800325 -0.047517
0.900365 0.003279
1.000406 0.000343
1.100446 0.050445
1.200487 0.046327
1.300528 -0.081981
1.400568 -0.104576
1.500609 -0.105515
1.600649 -0.040921
1.700690 -0.132433
1.800730 -0.170022
1.900771 -0.124162
2.000812 -0.036024
2.100852 0.103383
2.200893 -0.035050
2.300933 -0.020989
2.400974 0.010757
2.501015 0.018638
2.601055 0.051606
2.701096 0.051634
2.801136 -0.047077
2.901177 -0.034785
3.001217 0.095757
3.101258 0.023626
3.201299 -0.066033
3.301339 -0.172960
3.401380 -0.064353
3.501420 -0.006045
3.601461 -0.177191
3.701502 -0.518404
3.801542 -0.464411
3.901583 -0.661812
4.001623 -0.516744
4.101664 -0.367093
4.201704 -0.292915
4.301745 0.003906
4.401786 -0.051181
4.501826 -0.135072
4.601867 -0.205732
4.701907 -0.325022
4.801948 -0.400058
4.901989 -0.180942
5.002029 -0.217339
5.102070 -0.368078
5.202110 -0.524725
5.302151 -0.296274
5.402191 -0.148255
5.502232 -0.037540
5.602273 -0.075539
5.702313 -0.287260
5.802354 -0.047659
5.902394 0.103631
6.002435 0.245718
6.102476 0.308909
6.202516 0.365540
6.302557 0.155755
6.402597 0.079448
6.502638 0.040994
6.602678 0.131772
6.702719 0.219119
6.802760 0.124513
6.902800 0.055540
7.002841 -0.032842
7.102881 -0.097994
7.202922 -0.051816
7.302963 0.052672
7.403003 0.131056
7.503044 0.253410
7.603084 0.186472
7.703125 0.050408
7.803165 0.090175
7.903206 -0.166303
8.003247 -0.071459
8.103287 -0.174709
8.203328 -0.225393
8.303368 -0.000045
8.403409 -0.005291
8.503450 0.178800
8.603490 0.223995
8.703531 0.169116
8.803571 0.170181
8.903612 0.190919
9.003652 0.231793
9.103693 0.153675
9.203734 0.112551
9.303774 0.053607
9.403815 0.037264
9.503855 0.076889
9.603896 0.148695
9.703936 0.204600
9.803977 0.282906
9.904018 0.311984
10.004058 0.152173
10.104099 0.016320
10.204139 -0.002722
10.304180 -0.092254
10.404221 -0.109491
10.504261 -0.068441
10.604302 -0.073107
10.704342 0.106106
10.804383 0.072795
10.904423 0.167666
11.004464 0.223404
11.104505 0.130052
11.204545 0.117103
11.304586 -0.054788
11.404626 -0.351236
11.504667 0.065055
11.604708 0.151480
11.704748 0.112673
11.804789 0.162816
11.904829 0.152362
12.004870 0.123355
12.104910 -0.065151
12.204951 -0.001130
12.304992 -0.001447
12.405032 -0.000533
12.505073 -0.000963
12.605113 -0.001487
12.705154 -0.000516
12.805195 -0.000230
12.905235 0.000607
13.005276 -0.000077
13.105316 0.000242
13.205357 -0.000864
13.305397 -0.000035
13.405438 -0.000405
13.505479 -0.000065
13.605519 -0.000168
13.705560 0.000439
13.805600 0.000075
13.905641 -0.000839
14.005682 -0.000574
14.105722 0.000734
14.205763 -0.001444
14.305803 0.000104
14.405844 -0.000551
14.505884 -0.000777
14.605925 -0.000487
14.705966 0.000392
14.806006 0.000230
14.906047 -0.000991
15.006087 -0.000374
15.106128 -0.000178
15.206169 -0.001376
15.306209 -0.000749
15.406250 -0.000563
15.506290 -0.000081
15.606331 -0.000017
15.706371 -0.000975
15.806412 0.000225
15.906453 0.000185
16.006493 -0.000144
16.106534 0.000517
16.206574 0.000192
16.306615 0.000674
16.406656 0.001209
16.506696 0.000169
16.606737 0.000546
16.706777 -0.000289
16.806818 -0.000737
16.906858 -0.000138
17.006899 -0.000612
17.106940 -0.000507
17.206980 -0.000049
17.307021 -0.000542
17.407061 -0.000129
17.507102 -0.000953
17.607143 0.000219
17.707183 0.000438
17.807224 -0.000085
17.907264 0.000162
18.007305 -0.000011
18.107345 -0.000358
18.207386 -0.000327
18.307427 -0.000388
18.407467 -0.000830
18.507508 -0.000354
18.607548 -0.000104
18.707589 0.000083
18.807630 0.000199
18.907670 0.000150
19.007711 0.000274
19.107751 0.000319
19.207792 -0.000163
19.307832 0.000272
19.407873 0.000619
19.507914 0.000391
19.607954 -0.000051
19.707995 0.000290
19.808035 -0.000090
19.908076 -0.000293
20.008116 -0.000920
20.108157 -0.000403
20.208198 0.000320
20.308238 -0.000079
20.408279 -0.001389
20.508319 -0.000501


==> matlabPlots/experiments/acceleration_UAV54_y.txt <==
0.000000 0.000192
0.100041 -0.001398
0.200081 -0.036205
0.300122 -0.236038
0.400162 -0.122562
0.500203 -0.240533
0.600243 -0.292352
0.700284 -0.193695
0.800325 -0.168373
0.900365 -0.200277
1.000406 -0.117788
1.100446 -0.031108
1.200487 0.104970
1.300528 0.111373
1.400568 0.090888
1.500609 0.076778
1.600649 0.021339
1.700690 0.225258
1.800730 0.297954
1.900771 0.185986
2.000812 0.024019
2.100852 0.150158
2.200893 0.175801
2.300933 0.163838
2.400974 0.202181
2.501015 0.134140
2.601055 0.066857
2.701096 0.123832
2.801136 -0.001222
2.901177 -0.006669
3.001217 -0.004885
3.101258 0.049125
3.201299 0.435559
3.301339 0.465472
3.401380 0.342142
3.501420 0.067219
3.601461 -0.174178
3.701502 -0.308070
3.801542 -0.158526
3.901583 -0.077236
4.001623 -0.152490
4.101664 -0.163733
4.201704 -0.230256
4.301745 -0.301143
4.401786 -0.371273
4.501826 -0.483121
4.601867 -0.645322
4.701907 -0.382674
4.801948 -0.045822
4.901989 -0.006333
5.002029 -0.119082
5.102070 -0.034931
5.202110 0.124315
5.302151 0.229569
5.402191 0.399169
5.502232 0.393969
5.602273 0.404706
5.702313 0.277692
5.802354 -0.036681
5.902394 -0.261442
6.002435 0.126941
6.102476 0.020887
6.202516 0.128848
6.302557 -0.088248
6.402597 -0.315447
6.502638 -0.499657
6.602678 -0.221837
6.702719 -0.075799
6.802760 -0.018742
6.902800 0.036131
7.002841 -0.101286
7.102881 0.067891
7.202922 0.046063
7.302963 0.195137
7.403003 0.032297
7.503044 0.279634
7.603084 0.296993
7.703125 0.221615
7.803165 0.158080
7.903206 -0.073426
8.003247 -0.090692
8.103287 -0.041302
8.203328 -0.013537
8.303368 -0.010226
8.403409 -0.133064
8.503450 -0.018530
8.603490 0.022986
8.703531 -0.008905
8.803571 -0.125722
8.903612 -0.090811
9.003652 0.033642
9.103693 0.025724
9.203734 0.083008
9.303774 -0.118677
9.403815 -0.175478
9.503855 -0.045342
9.603896 -0.020390
9.703936 0.084314
9.803977 0.016132
9.904018 -0.154861
10.004058 -0.110906
10.104099 -0.046082
10.204139 0.074160
10.304180 0.206797
10.404221 0.127847
10.504261 0.039295
10.604302 0.049495
10.704342 -0.174231
10.804383 -0.057467
10.904423 -0.054650
11.004464 0.074112
11.104505 0.121578
11.204545 0.218512
11.304586 0.390848
11.404626 0.441361
11.504667 0.398395
11.604708 0.250981
11.704748 0.132091
11.804789 0.159467
11.904829 0.019541
12.004870 0.019351
12.104910 0.238365
12.204951 -0.000214
12.304992 -0.000771
12.405032 -0.001226
12.505073 -0.000363
12.605113 -0.002316
12.705154 -0.001194
12.805195 -0.000920
12.905235 -0.000900
13.005276 -0.000541
13.105316 -0.000183
13.205357 0.001475
13.305397 0.000565
13.405438 0.001177
13.505479 0.000611
13.605519 0.000777
13.705560 -0.000355
13.805600 -0.000170
13.905641 -0.000498
14.005682 0.000127
14.105722 -0.001639
14.205763 0.000123
14.305803 -0.000405
14.405844 0.000650
14.505884 0.000208
14.605925 0.000028
14.705966 -0.000104
14.806006 0.000170
14.906047 -0.000782
15.006087 -0.001198
15.106128 -0.000795
15.206169 -0.000970
15.306209 -0.000969
15.406250 -0.000661
15.506290 -0.000729
15.606331 -0.000400
15.706371 0.000636
15.806412 0.000572
15.906453 0.000969
16.006493 0.001388
16.106534 0.000688
16.206574 0.000508
16.306615 0.001365
16.406656 -0.000192
16.506696 -0.001408
16.606737 -0.000366
16.706777 -0.000316
16.806818 -0.000352
16.906858 0.001058
17.006899 -0.000004
17.106940 0.001207
17.206980 -0.000286
17.307021 0.000154
17.407061 0.000735
17.507102 0.000916
17.607143 0.000559
17.707183 0.001330
17.807224 0.000858
17.907264 0.000894
18.007305 0.000721
18.107345 0.000536
18.207386 0.001184
18.307427 -0.000242
18.407467 0.000410
18.507508 -0.000396
18.607548 -0.001966
18.707589 -0.000864
18.807630 -0.001200
18.907670 -0.001459
19.007711 -0.000944
19.107751 -0.001393
19.207792 -0.001636
19.307832 -0.000130
19.407873 -0.000096
19.507914 0.000793
19.607954 0.000426
19.707995 -0.000014
19.808035 0.000765
19.908076 0.000427
20.008116 0.000598
20.108157 -0.000240
20.208198 0.000359
20.308238 -0.000294
20.408279 0.000044
20.508319 -0.000931


==> matlabPlots/experiments/acceleration_UAV54_z.txt <==
0.000000 0.000027
0.100041 -0.000148
0.200081 -0.000164
0.300122 0.000368
0.400162 0.001506
0.500203 0.001193
0.600243 -0.000286
0.700284 -0.000266
0.800325 0.000162
0.900365 0.000154
1.000406 0.000782
1.100446 0.000142
1.200487 0.001044
1.300528 0.000312
1.400568 0.000766
1.500609 0.000730
1.600649 0.000204
1.700690 0.000736
1.800730 0.000152
1.900771 0.000761
2.000812 0.000339
2.100852 0.000625
2.200893 0.001279
2.300933 0.000274
2.400974 0.000539
2.501015 0.000195
2.601055 0.001015
2.701096 0.000754
2.801136 0.000824
2.901177 0.000813
3.001217 0.001065
3.101258 -0.000376
3.201299 0.409567
3.301339 -0.039430
3.401380 0.000247
3.501420 -0.000116
3.601461 0.000065
3.701502 0.070715
3.801542 0.080378
3.901583 -0.055702
4.001623 -0.066094
4.101664 0.031814
4.201704 0.036977
4.301745 -0.042438
4.401786 -0.051967
4.501826 0.001740
4.601867 0.000031
4.701907 0.000544
4.801948 0.000505
4.901989 -0.000253
5.002029 0.000221
5.102070 0.000356
5.202110 -0.000162
5.302151 -0.000397
5.402191 -0.001136
5.502232 0.257243
5.602273 0.326208
5.702313 0.137291
5.802354 0.189473
5.902394 -0.151874
6.002435 -0.183248
6.102476 -0.253206
6.202516 -0.328879
6.302557 0.010589
6.402597 -0.002178
6.502638 -0.000629
6.602678 0.000031
6.702719 -0.001409
6.802760 -0.000092
6.902800 -0.001036
7.002841 0.000390
7.102881 -0.000533
7.202922 -0.000127
7.302963 -0.001380
7.403003 -0.001246
7.503044 0.003120
7.603084 0.003702
7.703125 -0.000396
7.803165 -0.001892
7.903206 -0.000425
8.003247 -0.000029
8.103287 0.001365
8.203328 0.000618
8.303368 -0.000039
8.403409 -0.000423
8.503450 0.000125
8.603490 0.000383
8.703531 -0.000367
8.803571 0.000078
8.903612 0.000730
9.003652 0.001892
9.103693 -0.166801
9.203734 -0.211051
9.303774 -0.118298
9.403815 -0.161405
9.503855 0.297330
9.603896 0.369828
9.703936 -0.012072
9.803977 0.002040
9.904018 0.000185
10.004058 -0.000694
10.104099 0.000921
10.204139 0.000455
10.304180 0.000930
10.404221 -0.000963
10.504261 -0.000387
10.604302 0.000488
10.704342 -0.189331
10.804383 -0.240484
10.904423 -0.006452
11.004464 -0.019976
11.104505 0.024074
11.204545 0.029850
11.304586 0.278835
11.404626 0.002842
11.504667 -0.000972
11.604708 0.000353
11.704748 -0.001035
11.804789 0.007674
11.904829 0.000591
12.004870 0.000439
12.104910 0.000556
12.204951 0.000494
12.304992 0.000512
12.405032 -0.000218
12.505073 -0.000542
12.605113 -0.000354
12.705154 -0.001270
12.805195 0.000242
12.905235 -0.001122
13.005276 -0.000563
13.105316 0.000027
13.205357 -0.000339
13.305397 -0.000395
13.405438 0.000112
13.505479 -0.000481
13.605519 0.000361
13.705560 -0.000123
13.805600 -0.000771
13.905641 -0.000857
14.005682 0.000662
14.105722 0.000120
14.205763 -0.000943
14.305803 0.000188
14.405844 -0.000395
14.505884 0.000485
14.605925 -0.000167
14.705966 -0.000047
14.806006 -0.001246
14.906047 0.001005
15.006087 -0.000466
15.106128 -0.000140
15.206169 -0.000065
15.306209 -0.000229
15.406250 -0.000617
15.506290 0.000907
15.606331 -0.000294
15.706371 0.000099
15.806412 0.000080
15.906453 -0.000961
16.006493 0.000525
16.106534 0.000007
16.206574 -0.000692
16.306615 0.000904
16.406656 -0.000337
16.506696 0.000335
16.606737 0.000718
16.706777 0.000633
16.806818 0.000045
16.906858 -0.000602
17.006899 0.000663
17.106940 -0.000019
17.206980 -0.000555
17.307021 0.000449
17.407061 -0.000251
17.507102 -0.000169
17.607143 0.000804
17.707183 0.000486
17.807224 -0.000641
17.907264 0.000116
18.007305 -0.000195
18.107345 0.001952
18.207386 0.001319
18.307427 -0.000417
18.407467 0.000632
18.507508 -0.000893
18.607548 0.001276
18.707589 0.000453
18.807630 0.000743
18.907670 -0.000043
19.007711 -0.000629
19.107751 -0.000297
19.207792 -0.000068
19.307832 0.000719
19.407873 0.000542
19.507914 -0.000285
19.607954 -0.000494
19.707995 0.000141
19.808035 -0.000883
19.908076 0.000264
20.008116 0.000290
20.108157 -0.000221
20.208198 -0.000886
20.308238 -0.001126
20.408279 -0.000024
20.508319 -0.000451


==> matlabPlots/experiments/acceleration_UAV60_x.txt <==
0.000000 0.000903
0.099819 0.002461
0.199638 -0.026546
0.299457 -0.218240
0.399276 -0.566135
0.499094 -0.467171
0.598913 -0.363165
0.698732 -0.235678
0.798551 -0.168460
0.898370 -0.093929
0.998189 -0.056800
1.098008 0.003610
1.197827 -0.137032
1.297645 -0.238223
1.397464 -0.270189
1.497283 -0.390271
1.597102 -0.201887
1.696921 -0.040570
1.796740 -0.010532
1.896559 0.007828
1.996378 -0.101105
2.096196 -0.309771
2.196015 -0.296338
2.295834 -0.214475
2.395653 -0.188149
2.495472 -0.200028
2.595291 -0.203807
2.695110 -0.164303
2.794929 -0.032376
2.894747 0.021063
2.994566 -0.044416
3.094385 -0.110239
3.194204 -0.382604
3.294023 -0.636927
3.393842 -0.647275
3.493661 -0.592199
3.593480 -0.623774
3.693298 -0.387653
3.793117 -0.219650
3.892936 -0.103552
3.992755 0.319968
4.092574 0.271273
4.192393 0.365381
4.292212 0.175331
4.392031 0.049347
4.491849 0.184386
4.591668 0.146612
4.691487 0.067910
4.791306 -0.176214
4.891125 -0.008897
4.990944 0.151741
5.090763 0.278507
5.190582 0.071501
5.290400 0.017246
5.390219 0.074854
5.490038 0.157944
5.589857 0.271005
5.689676 0.335694
5.789495 0.396173
5.889314 0.267660
5.989133 0.258274
6.088951 0.377833
6.188770 0.138162
6.288589 0.195485
6.388408 -0.121199
6.488227 -0.224723
6.588046 -0.449146
6.687865 -0.274857
6.787684 0.149473
6.887503 0.160255
6.987321 0.072042
7.087140 -0.595413
7.186959 -0.834645
7.286778 -0.715025
7.386597 -0.679895
7.486416 -0.679226
7.586235 -0.517684
7.686054 -0.276283
7.785872 -0.275941
7.885691 -0.254644
7.985510 -0.124012
8.085329 -0.166213
8.185148 -0.071505
8.284967 -0.095547
8.384786 -0.212028
8.484605 -0.234385
8.584423 -0.378494
8.684242 -0.245964
8.784061 -0.147069
8.883880 -0.200353
8.983699 -0.117023
9.083518 0.125899
9.183337 -0.125763
9.283156 -0.143257
9.383337 -0.025763
9.483156 -0.043257
9.583337 -0.025763
9.683156 -0.043257
9.783337 -0.025763
9.883156 -0.043257


==> matlabPlots/experiments/acceleration_UAV60_y.txt <==
0.000000 -0.000320
0.099819 0.002594
0.199638 -0.041243
0.299457 -0.106979
0.399276 0.112363
0.499094 -0.049908
0.598913 -0.006092
0.698732 -0.002492
0.798551 -0.000044
0.898370 0.137547
0.998189 0.227916
1.098008 0.237625
1.197827 0.111703
1.297645 0.220890
1.397464 0.129834
1.497283 0.043416
1.597102 -0.108950
1.696921 -0.344418
1.796740 -0.336214
1.896559 -0.106059
1.996378 0.020073
2.096196 0.060828
2.196015 0.081500
2.295834 0.042390
2.395653 0.055246
2.495472 0.080581
2.595291 -0.010314
2.695110 -0.056122
2.794929 -0.069570
2.894747 0.090816
2.994566 -0.056613
3.094385 -0.195925
3.194204 0.100576
3.294023 0.393509
3.393842 0.519264
3.493661 0.201481
3.593480 -0.002548
3.693298 -0.097526
3.793117 -0.153881
3.892936 -0.178157
3.992755 -0.548266
4.092574 -0.418655
4.192393 -0.535911
4.292212 -0.436365
4.392031 -0.473437
4.491849 -0.437057
4.591668 -0.453077
4.691487 -0.287670
4.791306 -0.161628
4.891125 -0.163407
4.990944 -0.438336
5.090763 -0.707784
5.190582 -0.881220
5.290400 -0.687830
5.390219 -0.521846
5.490038 -0.429497
5.589857 -0.342165
5.689676 -0.323442
5.789495 -0.279341
5.889314 -0.158467
5.989133 -0.058687
6.088951 -0.162390
6.188770 0.183448
6.288589 0.037658
6.388408 -0.265660
6.488227 -0.285739
6.588046 -0.252981
6.687865 -0.002630
6.787684 -0.055102
6.887503 -0.232132
6.987321 0.248123
7.087140 0.341787
7.186959 0.227245
7.286778 0.211793
7.386597 0.431561
7.486416 0.267212
7.586235 0.555228
7.686054 0.337425
7.785872 -0.299729
7.885691 -0.206766
7.985510 -0.317726
8.085329 -0.217727
8.185148 0.177118
8.284967 0.234564
8.384786 0.305353
8.484605 0.064984
8.584423 -0.167495
8.684242 -0.114779
8.784061 -0.052547
8.883880 -0.168513
8.983699 -0.489517
9.083518 -0.664614
9.183337 -0.579596
9.283156 -0.324655
9.383337 -0.125763
9.483156 -0.143257
9.583337 -0.025763
9.683156 -0.043257
9.783337 -0.025763
9.883156 -0.043257


==> matlabPlots/experiments/acceleration_UAV60_z.txt <==
0.000000 -0.000193
0.099819 -0.000012
0.199638 -0.000087
0.299457 0.000196
0.399276 0.000426
0.499094 0.000455
0.598913 -0.000846
0.698732 -0.001199
0.798551 -0.000741
0.898370 -0.000600
0.998189 0.000338
1.098008 0.000324
1.197827 0.000220
1.297645 0.000304
1.397464 0.001187
1.497283 0.000232
1.597102 0.000441
1.696921 0.000345
1.796740 0.000708
1.896559 0.000512
1.996378 0.000420
2.096196 0.000457
2.196015 0.000671
2.295834 0.000563
2.395653 0.000232
2.495472 -0.000161
2.595291 -0.000105
2.695110 0.000011
2.794929 0.000163
2.894747 -0.000485
2.994566 -0.000160
3.094385 0.000252
3.194204 0.236127
3.294023 -0.064350
3.393842 0.006043
3.493661 0.000574
3.593480 -0.000035
3.693298 -0.000574
3.793117 0.000087
3.892936 0.000248
3.992755 0.296629
4.092574 0.263304
4.192393 0.112292
4.292212 0.119664
4.392031 0.006201
4.491849 0.011545
4.591668 -0.048252
4.691487 -0.047271
4.791306 -0.308505
4.891125 -0.299445
4.990944 0.011011
5.090763 -0.001680
5.190582 0.007617
5.290400 0.007574
5.390219 -0.001113
5.490038 -0.000759
5.589857 0.008227
5.689676 0.007636
5.789495 -0.002463
5.889314 -0.001764
5.989133 -0.043131
6.088951 -0.042574
6.188770 0.260547
6.288589 0.250939
6.388408 -0.246141
6.488227 -0.230068
6.588046 -0.343862
6.687865 -0.341060
6.787684 0.347985
6.887503 0.324633
6.987321 -0.040788
7.087140 -0.027145
7.186959 -0.050640
7.286778 -0.048130
7.386597 -0.089916
7.486416 -0.087955
7.586235 0.070589
7.686054 0.065356
7.785872 0.091902
7.885691 0.091434
7.985510 0.010490
8.085329 0.012826
8.185148 -0.352546
8.284967 -0.340443
8.384786 -0.102059
8.484605 -0.113857
8.584423 0.047688
8.684242 0.042036
8.784061 0.131358
8.883880 0.129260
8.983699 0.373024
9.083518 0.004228
9.183337 -0.001718
9.283156 -0.000437
9.383337  -0.000437
9.483156 -0.001718
9.583337 -0.001718
9.683156 -0.001718
9.783337 -0.001718
9.883156 -0.001718


==> matlabPlots/experiments/acceleration_UAV61_x.txt <==
0.000000 -0.000267
0.099930 -0.002356
0.199861 0.000351
0.299791 -0.041043
0.399722 -0.139316
0.499652 -0.332331
0.599583 -0.446075
0.699513 -0.347284
0.799444 -0.062467
0.899374 -0.051204
0.999304 -0.090426
1.099235 -0.074714
1.199165 0.000258
1.299096 -0.046217
1.399026 -0.059639
1.498957 -0.039431
1.598887 -0.108648
1.698818 -0.209898
1.798748 -0.333431
1.898678 -0.243877
1.998609 -0.312774
2.098539 -0.372051
2.198470 -0.444941
2.298400 -0.223205
2.398331 -0.101839
2.498261 -0.017166
2.598192 0.065436
2.698122 -0.123988
2.798052 -0.083267
2.897983 -0.012066
2.997913 -0.021855
3.097844 -0.283413
3.197774 -0.026580
3.297705 -0.654665
3.397635 -0.371134
3.497566 -0.187464
3.597496 -0.162069
3.697426 -0.056970
3.797357 -0.041780
3.897287 -0.235221
3.997218 -0.218764
4.097148 -0.173820
4.197079 -0.148306
4.297009 0.040614
4.396940 0.052755
4.496870 0.042628
4.596800 0.108761
4.696731 0.220936
4.796661 0.238685
4.896592 0.284444
4.996522 0.312853
5.096453 0.254864
5.196383 0.240828
5.296314 0.024319
5.396244 0.017342
5.496174 -0.247720
5.596105 -0.124911
5.696035 0.109665
5.795966 0.253326
5.895896 0.362412
5.995827 0.247750
6.095757 0.092313
6.195688 0.102096
6.295618 0.132644
6.395548 0.092010
6.495479 0.132124
6.595409 0.131163
6.695340 0.120861
6.795270 0.117884
6.895201 -0.027512
6.995131 -0.034804
7.095062 -0.185505
7.194992 -0.101402
7.294922 -0.026174
7.394853 0.047218
7.494783 0.354088
7.594714 0.267108
7.694644 0.220291
7.794575 0.009226
7.894505 -0.077779
7.994436 -0.057202
8.094366 0.042021
8.194296 0.034960
8.294227 0.018369
8.394157 0.111656
8.494088 0.035598
8.594018 0.002704
8.693949 0.123222
8.793879 0.201322
8.893810 0.204147
8.993740 0.117333
9.093670 -0.132845
9.193601 -0.134994
9.293531 0.110441
9.393462 0.067159
9.493392 0.068423
9.593323 0.123467
9.693253 0.085486
9.793183 0.107075
9.893114 0.127117
9.993044 0.098004
10.092975 0.047017
10.192905 0.105634
10.292836 0.181156
10.392766 0.042600
10.492697 -0.106242
10.592627 -0.020235
10.692557 -0.158700
10.792488 -0.092886
10.892418 0.065613
10.992349 0.113705
11.092279 0.094748
11.192210 0.019506
11.292140 0.026245
11.392071 0.029118
11.492001 -0.068802
11.591931 -0.089496
11.691862 0.053968
11.791792 0.038795
11.891723 0.108921
11.991653 0.409074
12.091584 0.137358
12.191514 0.420893
12.291445 -0.247901
12.391375 -0.681462
12.491305 -0.050195
12.591236 0.073874
12.691166 0.068215
12.791097 0.126614
12.891027 0.125977
12.990958 0.135108
13.090888 -0.009316
13.190819 0.000423
13.290749 0.001009
13.390679 0.001604
13.490610 -0.000418
13.590540 0.000400
13.690471 0.000795
13.790401 -0.000214
13.890332 -0.002239
13.990262 -0.001087
14.090193 -0.000824
14.190123 -0.001239
14.290053 -0.001013
14.389984 0.000013
14.489914 0.000313
14.589845 -0.000469
14.689775 -0.000566
14.789706 0.000547
14.889636 -0.000132
14.989567 0.000118
15.089497 0.000254
15.189427 0.000562
15.289358 -0.000773
15.389288 -0.000335
15.489219 -0.000891
15.589149 -0.000120
15.689080 0.000118
15.789010 -0.000116
15.888941 -0.000909
15.988871 -0.001864
16.088801 -0.000019
16.188732 0.000520
16.288662 0.001550
16.388593 0.001608
16.488523 0.000945
16.588454 0.000097
16.688384 0.000643
16.788315 -0.000801
16.888245 0.000300
16.988175 -0.000110
17.088106 0.000750
17.188036 -0.000555
17.287967 -0.000859
17.387897 -0.001208
17.487828 0.000398
17.587758 0.000736
17.687689 -0.000318
17.787619 -0.001148
17.887549 0.002582
17.987480 0.000243
18.087410 0.000869
18.187341 0.001865
18.287271 0.000522
18.387202 0.000579
18.487132 0.000770
18.587063 -0.000719
18.686993 -0.000842
18.786923 -0.000761
18.886854 0.000687
18.986784 0.000919
19.086715 0.000899
19.186645 -0.000329
19.286576 0.000565
19.386506 0.000071
19.486437 0.001554
19.586367 0.000975
19.686297 -0.000330
19.786228 -0.000958
19.886158 0.000212
19.986089 -0.001348
20.086019 0.001268
20.185950 -0.001210
20.285880 -0.002814
20.385811 -0.000849
20.485741 -0.001455
20.585671 -0.001108
20.685602 -0.000434
20.785532 0.000288
20.885463 -0.000341
20.985393 -0.000202
21.085324 0.000760
21.185254 0.000246
21.285185 -0.001037
21.385115 0.000230
21.485045 -0.000724
21.584976 -0.001075
21.684906 -0.000187
21.784837 -0.000191
21.884767 -0.001371
21.984698 -0.001500
22.084628 -0.001376
22.184559 -0.000662
22.284489 -0.000311
22.384419 -0.000628
22.484350 0.000525
22.584280 0.000754
22.684211 0.001899
22.784141 -0.000288
22.884072 -0.000643
22.984002 -0.001003
23.083933 -0.000545
23.183863 0.000100
23.283793 0.001427
23.383724 0.000464
23.483654 -0.000501
23.583585 0.000860
23.683515 0.000567
23.783446 0.003015
23.883376 0.002758


==> matlabPlots/experiments/acceleration_UAV61_y.txt <==
0.000000 -0.000716
0.099930 -0.000082
0.199861 0.000066
0.299791 -0.004830
0.399722 -0.551472
0.499652 -0.391192
0.599583 -0.333344
0.699513 -0.219354
0.799444 -0.230627
0.899374 -0.046073
0.999304 0.080321
1.099235 0.145733
1.199165 0.059232
1.299096 0.066242
1.399026 -0.089277
1.498957 -0.013717
1.598887 0.228803
1.698818 0.129331
1.798748 0.162982
1.898678 0.128498
1.998609 0.151348
2.098539 0.180645
2.198470 0.001150
2.298400 0.034360
2.398331 0.065233
2.498261 0.257792
2.598192 0.152562
2.698122 -0.102016
2.798052 -0.016777
2.897983 0.071104
2.997913 0.062235
3.097844 0.101673
3.197774 -0.085786
3.297705 0.678421
3.397635 0.328259
3.497566 0.094577
3.597496 0.070178
3.697426 0.064600
3.797357 0.122413
3.897287 0.267193
3.997218 0.072654
4.097148 -0.039457
4.197079 -0.066184
4.297009 -0.286150
4.396940 -0.215236
4.496870 -0.295378
4.596800 -0.300406
4.696731 -0.341393
4.796661 -0.214821
4.896592 -0.177321
4.996522 -0.145823
5.096453 -0.109242
5.196383 -0.153166
5.296314 0.012920
5.396244 -0.052746
5.496174 0.103713
5.596105 -0.026121
5.696035 -0.183117
5.795966 -0.045966
5.895896 -0.128963
5.995827 0.067283
6.095757 -0.144866
6.195688 -0.158097
6.295618 -0.127352
6.395548 -0.090629
6.495479 0.079785
6.595409 0.046901
6.695340 0.103025
6.795270 0.069272
6.895201 -0.219007
6.995131 -0.271598
7.095062 -0.241785
7.194992 -0.192199
7.294922 0.007295
7.394853 -0.007307
7.494783 -0.146241
7.594714 -0.167037
7.694644 -0.043392
7.794575 0.071229
7.894505 0.173757
7.994436 0.256691
8.094366 0.146415
8.194296 0.170211
8.294227 0.328388
8.394157 0.317062
8.494088 -0.033215
8.594018 -0.248467
8.693949 -0.313839
8.793879 -0.042514
8.893810 0.157785
8.993740 0.060166
9.093670 0.337773
9.193601 0.075845
9.293531 -0.034520
9.393462 -0.034966
9.493392 0.060027
9.593323 -0.069691
9.693253 0.035533
9.793183 -0.012631
9.893114 -0.039457
9.993044 0.048286
10.092975 0.276792
10.192905 0.091048
10.292836 0.134768
10.392766 0.101061
10.492697 -0.116828
10.592627 -0.126061
10.692557 -0.473147
10.792488 -0.236249
10.892418 0.151232
10.992349 0.273048
11.092279 0.281707
11.192210 0.150234
11.292140 0.050767
11.392071 0.049612
11.492001 0.070424
11.591931 0.063911
11.691862 0.009753
11.791792 -0.146241
11.891723 -0.391061
11.991653 -0.367705
12.091584 -0.421470
12.191514 -0.198088
12.291445 0.248818
12.391375 0.520315
12.491305 0.041022
12.591236 -0.104094
12.691166 -0.163922
12.791097 -0.113472
12.891027 -0.128168
12.990958 -0.129179
13.090888 -0.007381
13.190819 0.001578
13.290749 -0.001487
13.390679 -0.001311
13.490610 0.002244
13.590540 -0.001056
13.690471 -0.001575
13.790401 -0.000655
13.890332 0.001017
13.990262 0.000968
14.090193 -0.000684
14.190123 0.001903
14.290053 0.000172
14.389984 -0.000787
14.489914 -0.001572
14.589845 -0.003701
14.689775 -0.002319
14.789706 0.000051
14.889636 -0.000397
14.989567 -0.000143
15.089497 0.000223
15.189427 -0.000274
15.289358 0.000292
15.389288 0.001693
15.489219 -0.001308
15.589149 0.000550
15.689080 0.000377
15.789010 -0.000264
15.888941 0.000249
15.988871 0.001022
16.088801 0.001511
16.188732 -0.001713
16.288662 -0.000312
16.388593 0.000591
16.488523 0.000227
16.588454 0.001186
16.688384 0.000775
16.788315 -0.001377
16.888245 0.001245
16.988175 -0.000963
17.088106 -0.001646
17.188036 -0.000935
17.287967 -0.001230
17.387897 0.000552
17.487828 -0.001296
17.587758 -0.000319
17.687689 -0.000195
17.787619 0.001367
17.887549 -0.000555
17.987480 0.001955
18.087410 0.000325
18.187341 -0.001655
18.287271 0.000880
18.387202 -0.001844
18.487132 0.000696
18.587063 0.001152
18.686993 0.000324
18.786923 -0.000966
18.886854 -0.000326
18.986784 -0.002910
19.086715 -0.001027
19.186645 -0.000636
19.286576 0.000372
19.386506 0.001486
19.486437 -0.000471
19.586367 -0.000357
19.686297 0.000996
19.786228 0.002797
19.886158 0.001246
19.986089 -0.000487
20.086019 -0.001375
20.185950 -0.000795
20.285880 -0.000114
20.385811 0.000707
20.485741 -0.001264
20.585671 0.001273
20.685602 0.000592
20.785532 -0.000893
20.885463 0.000407
20.985393 0.000603
21.085324 -0.000351
21.185254 0.000762
21.285185 -0.000806
21.385115 -0.001769
21.485045 -0.002546
21.584976 0.000942
21.684906 -0.000956
21.784837 0.000083
21.884767 0.001676
21.984698 0.000939
22.084628 -0.000766
22.184559 0.001015
22.284489 0.000561
22.384419 0.000016
22.484350 0.002372
22.584280 -0.000941
22.684211 -0.000735
22.784141 0.000173
22.884072 0.000633
22.984002 0.001547
23.083933 0.000161
23.183863 -0.002237
23.283793 -0.000112
23.383724 0.002888
23.483654 0.004580
23.583585 -0.000416
23.683515 0.001488
23.783446 -0.001632
23.883376 -0.003082


==> matlabPlots/experiments/acceleration_UAV61_z.txt <==
0.000000 0.000124
0.099930 -0.000184
0.199861 -0.000139
0.299791 0.000629
0.399722 0.000185
0.499652 0.000619
0.599583 -0.000206
0.699513 -0.001368
0.799444 -0.000314
0.899374 -0.000268
0.999304 -0.000483
1.099235 -0.000267
1.199165 -0.000453
1.299096 -0.000047
1.399026 0.000120
1.498957 0.000210
1.598887 -0.000296
1.698818 0.000154
1.798748 -0.000313
1.898678 -0.000289
1.998609 0.000088
2.098539 -0.000261
2.198470 0.000301
2.298400 0.000184
2.398331 -0.000210
2.498261 0.000346
2.598192 0.000134
2.698122 -0.000307
2.798052 -0.000156
2.897983 -0.000072
2.997913 0.000250
3.097844 -0.180290
3.197774 0.550361
3.297705 -0.024099
3.397635 0.000047
3.497566 -0.000009
3.597496 0.000450
3.697426 0.099543
3.797357 0.025652
3.897287 -0.012404
3.997218 -0.006329
4.097148 -0.090084
4.197079 -0.022292
4.297009 0.000019
4.396940 0.000608
4.496870 0.000601
4.596800 0.000493
4.696731 0.000182
4.796661 -0.000428
4.896592 0.000275
4.996522 -0.000006
5.096453 -0.000333
5.196383 0.007874
5.296314 0.283667
5.396244 0.077631
5.496174 0.202493
5.596105 0.036486
5.696035 -0.483785
5.795966 -0.122385
5.895896 -0.001406
5.995827 -0.000142
6.095757 -0.000229
6.195688 -0.000243
6.295618 0.000373
6.395548 -0.000411
6.495479 -0.002638
6.595409 -0.000988
6.695340 0.006886
6.795270 0.004353
6.895201 0.089339
6.995131 0.037344
7.095062 0.495772
7.194992 0.109304
7.294922 -0.497885
7.394853 -0.129330
7.494783 -0.116345
7.594714 -0.028527
7.694644 0.029828
7.794575 0.006951
7.894505 -0.010297
7.994436 -0.002454
8.094366 0.003132
8.194296 0.000823
8.294227 -0.002698
8.394157 -0.008341
8.494088 -0.275549
8.594018 -0.075318
8.693949 -0.211639
8.793879 -0.038335
8.893810 0.489156
8.993740 0.123669
9.093670 0.000210
9.193601 -0.000719
9.293531 -0.000192
9.393462 -0.000122
9.493392 0.001152
9.593323 0.000039
9.693253 0.000041
9.793183 0.000292
9.893114 0.000549
9.993044 -0.007534
10.092975 -0.276009
10.192905 -0.076334
10.292836 -0.213120
10.392766 -0.038319
10.492697 0.489478
10.592627 0.123763
10.692557 0.001206
10.792488 0.000606
10.892418 -0.000274
10.992349 -0.000183
11.092279 0.000114
11.192210 -0.000144
11.292140 0.000185
11.392071 -0.000262
11.492001 -0.000576
11.591931 -0.001979
11.691862 -0.079259
11.791792 -0.018012
11.891723 0.068478
11.991653 0.014262
12.091584 -0.091714
12.191514 -0.020418
12.291445 0.131042
12.391375 0.000336
12.491305 -0.001903
12.591236 0.000111
12.691166 0.000833
12.791097 0.005310
12.891027 0.000257
12.990958 0.000286
13.090888 0.000138
13.190819 -0.000782
13.290749 -0.000803
13.390679 0.000759
13.490610 -0.000049
13.590540 -0.000752
13.690471 -0.000147
13.790401 -0.000189
13.890332 0.000047
13.990262 0.000042
14.090193 0.000085
14.190123 0.000086
14.290053 -0.000057
14.389984 -0.000030
14.489914 0.000589
14.589845 -0.000130
14.689775 -0.000064
14.789706 0.000385
14.889636 0.000106
14.989567 0.000213
15.089497 0.000203
15.189427 0.000048
15.289358 0.000064
15.389288 0.000083
15.489219 -0.000040
15.589149 -0.000271
15.689080 0.000550
15.789010 0.000241
15.888941 0.000020
15.988871 0.000289
16.088801 0.000117
16.188732 0.000153
16.288662 0.000135
16.388593 0.000358
16.488523 -0.000057
16.588454 0.000076
16.688384 0.000051
16.788315 0.000092
16.888245 0.000198
16.988175 -0.000212
17.088106 0.000026
17.188036 0.000102
17.287967 0.000145
17.387897 -0.001013
17.487828 0.000444
17.587758 -0.000587
17.687689 -0.000055
17.787619 0.000226
17.887549 0.000049
17.987480 0.000183
18.087410 0.000039
18.187341 -0.000033
18.287271 -0.000084
18.387202 -0.000514
18.487132 -0.000028
18.587063 0.000190
18.686993 0.000039
18.786923 -0.000575
18.886854 -0.000221
18.986784 -0.000113
19.086715 -0.000450
19.186645 -0.000085
19.286576 0.000208
19.386506 -0.000162
19.486437 -0.000039
19.586367 0.000263
19.686297 0.000526
19.786228 0.000156
19.886158 0.000265
19.986089 0.000078
20.086019 0.000325
20.185950 0.000305
20.285880 0.000441
20.385811 0.000354
20.485741 0.000269
20.585671 0.000376
20.685602 -0.000356
20.785532 0.000355
20.885463 0.000265
20.985393 0.000407
21.085324 -0.000174
21.185254 -0.000242
21.285185 -0.000182
21.385115 0.000251
21.485045 0.000261
21.584976 -0.000182
21.684906 0.000668
21.784837 -0.000222
21.884767 0.000041
21.984698 -0.000558
22.084628 0.000166
22.184559 0.000492
22.284489 -0.000154
22.384419 -0.000142
22.484350 -0.000316
22.584280 -0.000266
22.684211 0.000289
22.784141 -0.000200
22.884072 0.000180
22.984002 0.000063
23.083933 0.000185
23.183863 -0.000262
23.283793 0.000746
23.383724 -0.000496
23.483654 -0.000044
23.583585 -0.000285
23.683515 -0.000321
23.783446 -0.000091
23.883376 0.000495


==> matlabPlots/experiments/distance_UAV60_blade.txt <==
0.000000 7.875269
0.099819 7.867156
0.199638 7.858450
0.299457 7.834526
0.399276 7.822818
0.499094 7.572566
0.598913 7.114096
0.698732 6.772547
0.798551 6.583331
0.898370 6.527556
0.998189 6.523095
1.098008 6.523474
1.197827 6.519708
1.297645 6.548838
1.397464 6.578192
1.497283 6.565268
1.597102 6.580186
1.696921 6.495250
1.796740 6.410608
1.896559 6.394555
1.996378 6.419683
2.096196 6.482038
2.196015 6.516233
2.295834 6.510119
2.395653 6.480818
2.495472 6.479662
2.595291 6.484964
2.695110 6.458816
2.794929 6.396999
2.894747 6.358920
2.994566 6.358653
3.094385 6.362757
3.194204 6.309895
3.294023 6.354565
3.393842 6.207279
3.493661 6.069302
3.593480 6.001717
3.693298 6.110136
3.793117 6.350481
3.892936 6.671104
3.992755 6.922546
4.092574 6.994538
4.192393 6.732001
4.292212 6.241748
4.392031 5.600468
4.491849 4.983948
4.591668 4.418103
4.691487 3.896212
4.791306 3.462160
4.891125 3.151736
4.990944 3.095019
5.090763 3.222444
5.190582 3.425088
5.290400 3.405886
5.390219 3.217009
5.490038 2.920728
5.589857 2.574966
5.689676 2.265224
5.789495 2.039806
5.889314 1.976694
5.989133 2.035680
6.088951 2.100495
6.188770 2.181768
6.288589 2.138502
6.388408 2.096606
6.488227 1.996580
6.588046 1.926641
6.687865 1.762134
6.787684 1.645964
6.887503 1.793447
6.987321 2.201666
7.087140 2.465851
7.186959 2.417814
7.286778 2.238114
7.386597 2.011224
7.486416 1.664979
7.586235 1.589456
7.686054 1.993085
7.785872 2.665774
7.885691 2.972851
7.985510 3.182453
8.085329 3.276867
8.225148 3.389690
8.284967 3.518330
8.384786 3.998603
8.484605 4.440563
8.584423 5.118807
8.684242 5.912427
8.784061 6.725643
8.883880 7.551674
8.983699 8.329401
9.083518 8.848656
9.183337 9.104560
9.283156 9.373719
9.383156 9.473719
9.483156 9.473719
9.583156 9.473719
9.683156 9.473719
9.783156 9.473719
9.883156 9.473719


==> matlabPlots/experiments/position_UAV54_x.txt <==
0.000000 -20.742574
0.100041 -20.742289
0.200081 -20.742896
0.300122 -20.767394
0.400162 -20.808056
0.500203 -20.743895
0.600243 -20.671046
0.700284 -20.677590
0.800325 -20.712827
0.900365 -20.748784
1.000406 -20.766005
1.100446 -20.782932
1.200487 -20.801752
1.300528 -20.789909
1.400568 -20.735262
1.500609 -20.712754
1.600649 -20.722746
1.700690 -20.716379
1.800730 -20.682144
1.900771 -20.646557
2.000812 -20.665669
2.100852 -20.726519
2.200893 -20.731563
2.300933 -20.728956
2.400974 -20.742521
2.501015 -20.769029
2.601055 -20.798583
2.701096 -20.805362
2.801136 -20.781675
2.901177 -20.749237
3.001217 -20.765927
3.101258 -20.764581
3.201299 -20.747838
3.301339 -20.727709
3.401380 -20.779029
3.501420 -20.863208
3.601461 -20.844362
3.701502 -20.785162
3.801542 -20.885287
3.901583 -21.122391
4.001623 -21.670867
4.101664 -22.434774
4.201704 -23.245535
4.301745 -24.069344
4.401786 -24.628062
4.501826 -24.999952
4.601867 -25.196897
4.701907 -25.226278
4.801948 -25.215742
4.901989 -25.263959
5.002029 -25.290855
5.102070 -25.237355
5.202110 -25.115054
5.302151 -25.070347
5.402191 -25.092566
5.502232 -25.105378
5.602273 -25.056184
5.702313 -24.952894
5.802354 -25.027303
5.902394 -25.220780
6.002435 -25.364891
6.102476 -25.443403
6.202516 -25.448836
6.302557 -25.414882
6.402597 -25.368944
6.502638 -25.346000
6.602678 -25.379142
6.702719 -25.449744
6.802760 -25.461154
6.902800 -25.417712
7.002841 -25.360262
7.102881 -25.304529
7.202922 -25.267139
7.302963 -25.234713
7.403003 -25.121952
7.503044 -24.918284
7.603084 -24.522873
7.703125 -23.982391
7.803165 -23.457515
7.903206 -22.910075
8.003247 -22.540741
8.103287 -22.286696
8.203328 -22.104236
8.303368 -22.073410
8.403409 -22.071171
8.503450 -22.125039
8.603490 -22.204994
8.703531 -22.241915
8.803571 -22.276822
8.903612 -22.302061
9.003652 -22.326615
9.103693 -22.367490
9.203734 -22.415512
9.303774 -22.475441
9.403815 -22.588004
9.503855 -22.736186
9.603896 -22.851525
9.703936 -22.965357
9.803977 -23.079362
9.904018 -23.143344
10.004058 -23.108857
10.104099 -23.038032
10.204139 -22.971743
10.304180 -22.917989
10.404221 -22.864594
10.504261 -22.849860
10.604302 -22.865045
10.704342 -22.885981
10.804383 -22.785664
10.904423 -22.632520
11.004464 -22.420985
11.104505 -22.121123
11.204545 -21.790753
11.304586 -21.461812
11.404626 -21.291674
11.504667 -21.342762
11.604708 -21.439277
11.704748 -21.480438
11.804789 -21.496011
11.904829 -21.511243
12.004870 -21.510997
12.104910 -21.511877
12.204951 -21.511976
12.304992 -21.512593
12.405032 -21.512986
12.505073 -21.512247
12.605113 -21.512282
12.705154 -21.513397
12.805195 -21.510540
12.905235 -21.513864
13.005276 -21.514031
13.105316 -21.514456
13.205357 -21.514504
13.305397 -21.511882
13.405438 -21.512547
13.505479 -21.510977
13.605519 -21.510590
13.705560 -21.511412
13.805600 -21.510686
13.905641 -21.512704
14.005682 -21.511996
14.105722 -21.512763
14.205763 -21.512074
14.305803 -21.512675
14.405844 -21.512354
14.505884 -21.510654
14.605925 -21.511118
14.705966 -21.512887
14.806006 -21.512579
14.906047 -21.510993
15.006087 -21.510358
15.106128 -21.510556
15.206169 -21.510242
15.306209 -21.512177
15.406250 -21.512158
15.506290 -21.511905
15.606331 -21.510229
15.706371 -21.511964
15.806412 -21.510066
15.906453 -21.512406
16.006493 -21.512477
16.106534 -21.512771
16.206574 -21.514439
16.306615 -21.512090
16.406656 -21.511323
16.506696 -21.512444
16.606737 -21.510833
16.706777 -21.512037
16.806818 -21.511602
16.906858 -21.512443
17.006899 -21.511219
17.106940 -21.511611
17.206980 -21.511883
17.307021 -21.510543
17.407061 -21.511594
17.507102 -21.513053
17.607143 -21.510913
17.707183 -21.512483
17.807224 -21.513180
17.907264 -21.510933
18.007305 -21.510223
18.107345 -21.513624
18.207386 -21.512727
18.307427 -21.511958
18.407467 -21.512424
18.507508 -21.511576
18.607548 -21.513097
18.707589 -21.511396
18.807630 -21.508957
18.907670 -21.509074
19.007711 -21.508371
19.107751 -21.511005
19.207792 -21.509489
19.307832 -21.511049
19.407873 -21.510402
19.507914 -21.510648
19.607954 -21.510843
19.707995 -21.511847
19.808035 -21.510122
19.908076 -21.510721
20.008116 -21.513363
20.108157 -21.512670
20.208198 -21.512796
20.308238 -21.512425
20.408279 -21.511642
20.508319 -21.513646


==> matlabPlots/experiments/position_UAV54_y.txt <==
0.000000 -32.578038
0.100041 -32.577485
0.200081 -32.578439
0.300122 -32.530862
0.400162 -32.507621
0.500203 -32.489052
0.600243 -32.407707
0.700284 -32.377605
0.800325 -32.390989
0.900365 -32.409797
1.000406 -32.454133
1.100446 -32.509522
1.200487 -32.596076
1.300528 -32.620724
1.400568 -32.633068
1.500609 -32.616144
1.600649 -32.595810
1.700690 -32.633327
1.800730 -32.711661
1.900771 -32.726607
2.000812 -32.673435
2.100852 -32.650222
2.200893 -32.664183
2.300933 -32.657538
2.400974 -32.684273
2.501015 -32.665749
2.601055 -32.637699
2.701096 -32.629153
2.801136 -32.601798
2.901177 -32.566251
3.001217 -32.579047
3.101258 -32.580062
3.201299 -32.451283
3.301339 -32.075755
3.401380 -31.555818
3.501420 -30.772416
3.601461 -29.980483
3.701502 -29.399733
3.801542 -29.080029
3.901583 -28.897367
4.001623 -28.677716
4.101664 -28.385580
4.201704 -28.038691
4.301745 -27.671518
4.401786 -27.369146
4.501826 -27.121867
4.601867 -26.894991
4.701907 -26.818606
4.801948 -26.958211
4.901989 -27.103533
5.002029 -27.134531
5.102070 -27.157636
5.202110 -27.262849
5.302151 -27.375383
5.402191 -27.522095
5.502232 -27.619712
5.602273 -27.618044
5.702313 -27.490802
5.802354 -27.313475
5.902394 -27.131513
6.002435 -27.194906
6.102476 -27.347483
6.202516 -27.395411
6.302557 -27.412055
6.402597 -27.268020
6.502638 -27.063009
6.602678 -27.028791
6.702719 -27.111470
6.802760 -27.183363
6.902800 -27.246100
7.002841 -27.240570
7.102881 -27.261059
7.202922 -27.302985
7.302963 -27.308246
7.403003 -27.156693
7.503044 -26.962007
7.603084 -26.689493
7.703125 -26.258827
7.803165 -25.760148
7.903206 -25.233431
8.003247 -24.830159
8.103287 -24.563259
8.203328 -24.466167
8.303368 -24.450337
8.403409 -24.375254
8.503450 -24.318443
8.603490 -24.323136
8.703531 -24.293104
8.803571 -24.246036
8.903612 -24.195224
9.003652 -24.220591
9.103693 -24.288842
9.203734 -24.469033
9.303774 -24.682916
9.403815 -25.038884
9.503855 -25.503437
9.603896 -25.935668
9.703936 -26.341805
9.803977 -26.526746
9.904018 -26.493622
10.004058 -26.468925
10.104099 -26.502575
10.204139 -26.565304
10.304180 -26.657988
10.404221 -26.715551
10.504261 -26.700262
10.604302 -26.674505
10.704342 -26.623772
10.804383 -26.675052
10.904423 -26.895139
11.004464 -27.252324
11.104505 -27.677918
11.204545 -28.131812
11.304586 -28.553453
11.404626 -28.821729
11.504667 -28.927667
11.604708 -28.910671
11.704748 -28.836682
11.804789 -28.818706
11.904829 -28.796853
12.004870 -28.791542
12.104910 -28.791134
12.204951 -28.789566
12.304992 -28.789261
12.405032 -28.789046
12.505073 -28.790009
12.605113 -28.791113
12.705154 -28.792347
12.805195 -28.793654
12.905235 -28.793954
13.005276 -28.789373
13.105316 -28.788940
13.205357 -28.789766
13.305397 -28.791826
13.405438 -28.793389
13.505479 -28.791290
13.605519 -28.791576
13.705560 -28.792219
13.805600 -28.789610
13.905641 -28.790308
14.005682 -28.790609
14.105722 -28.790507
14.205763 -28.792373
14.305803 -28.791218
14.405844 -28.792201
14.505884 -28.794368
14.605925 -28.794901
14.705966 -28.793390
14.806006 -28.790575
14.906047 -28.791182
15.006087 -28.793134
15.106128 -28.795916
15.206169 -28.798559
15.306209 -28.796848
15.406250 -28.795374
15.506290 -28.794089
15.606331 -28.793738
15.706371 -28.791500
15.806412 -28.794974
15.906453 -28.795243
16.006493 -28.793016
16.106534 -28.793005
16.206574 -28.794519
16.306615 -28.794049
16.406656 -28.792592
16.506696 -28.791491
16.606737 -28.793085
16.706777 -28.793063
16.806818 -28.793985
16.906858 -28.793226
17.006899 -28.792519
17.106940 -28.793563
17.206980 -28.794910
17.307021 -28.795181
17.407061 -28.795137
17.507102 -28.794877
17.607143 -28.791962
17.707183 -28.790944
17.807224 -28.791254
17.907264 -28.788882
18.007305 -28.791314
18.107345 -28.793589
18.207386 -28.792111
18.307427 -28.791207
18.407467 -28.789195
18.507508 -28.788517
18.607548 -28.786450
18.707589 -28.789830
18.807630 -28.794035
18.907670 -28.796866
19.007711 -28.794851
19.107751 -28.794275
19.207792 -28.791254
19.307832 -28.787984
19.407873 -28.790009
19.507914 -28.793484
19.607954 -28.797256
19.707995 -28.795950
19.808035 -28.794935
19.908076 -28.794356
20.008116 -28.790461
20.108157 -28.792466
20.208198 -28.792296
20.308238 -28.793974
20.408279 -28.793193
20.508319 -28.791764
20.608319 -28.791764


==> matlabPlots/experiments/position_UAV54_z.txt <==
0.000000 0.120905
0.100041 0.125037
0.200081 0.121421
0.300122 0.160796
0.400162 0.343398
0.500203 0.827847
0.600243 1.272488
0.700284 1.602352
0.800325 1.714792
0.900365 1.655382
1.000406 1.604582
1.100446 1.593664
1.200487 1.618036
1.300528 1.627309
1.400568 1.606864
1.500609 1.605931
1.600649 1.613372
1.700690 1.613031
1.800730 1.600240
1.900771 1.598964
2.000812 1.642313
2.100852 1.611364
2.200893 1.612282
2.300933 1.612398
2.400974 1.597941
2.501015 1.607091
2.601055 1.608538
2.701096 1.602923
2.801136 1.605186
2.901177 1.612131
3.001217 1.602018
3.101258 1.597414
3.201299 1.596466
3.301339 1.449168
3.401380 1.460389
3.501420 1.485368
3.601461 1.481313
3.701502 1.484812
3.801542 1.528273
3.901583 1.636435
4.001623 1.797954
4.101664 1.831599
4.201704 1.867016
4.301745 1.949316
4.401786 2.018100
4.501826 2.045200
4.601867 2.022709
4.701907 1.995062
4.801948 1.976088
4.901989 2.010062
5.002029 2.017815
5.102070 2.026805
5.202110 1.989102
5.302151 1.979205
5.402191 1.967818
5.502232 1.983883
5.602273 2.092552
5.702313 2.495374
5.802354 3.083021
5.902394 3.809363
6.002435 4.609954
6.102476 5.275864
6.202516 5.802079
6.302557 6.025383
6.402597 6.057351
6.502638 6.041435
6.602678 6.009366
6.702719 5.988911
6.802760 5.995386
6.902800 6.024622
7.002841 6.029505
7.102881 6.015711
7.202922 6.002599
7.302963 6.001086
7.403003 5.980223
7.503044 6.009311
7.603084 6.013717
7.703125 6.014386
7.803165 5.982581
7.903206 6.001730
8.003247 6.020718
8.103287 5.988628
8.203328 5.989177
8.303368 6.008081
8.403409 6.028768
8.503450 5.979623
8.603490 5.986063
8.703531 5.996158
8.803571 6.022019
8.903612 5.993044
9.003652 6.001841
9.103693 5.990651
9.203734 5.927777
9.303774 5.647426
9.403815 5.203334
9.503855 4.639725
9.603896 4.160367
9.703936 3.929322
9.803977 3.936845
9.904018 3.976656
10.004058 3.992518
10.104099 3.994928
10.204139 4.003888
10.304180 4.000171
10.404221 3.987324
10.504261 3.986199
10.604302 4.004152
10.704342 4.021763
10.804383 3.940525
10.904423 3.596636
11.004464 3.178830
11.104505 2.743057
11.204545 2.299543
11.304586 1.926903
11.404626 1.633513
11.504667 1.498473
11.604708 1.133026
11.704748 0.684219
11.804789 0.157445
11.904829 0.159377
12.004870 0.148507
12.104910 0.145238
12.204951 0.158540
12.304992 0.164416
12.405032 0.160696
12.505073 0.153137
12.605113 0.155777
12.705154 0.148318
12.805195 0.164068
12.905235 0.148322
13.005276 0.149202
13.105316 0.155717
13.205357 0.139599
13.305397 0.149555
13.405438 0.152451
13.505479 0.139799
13.605519 0.150803
13.705560 0.153223
13.805600 0.138596
13.905641 0.137375
14.005682 0.164672
14.105722 0.147932
14.205763 0.149712
14.305803 0.138363
14.405844 0.145427
14.505884 0.149263
14.605925 0.132880
14.705966 0.144621
14.806006 0.136956
14.906047 0.160233
15.006087 0.138358
15.106128 0.146413
15.206169 0.147688
15.306209 0.138506
15.406250 0.138207
15.506290 0.146835
15.606331 0.130613
15.706371 0.142701
15.806412 0.143209
15.906453 0.138528
16.006493 0.154337
16.106534 0.141746
16.206574 0.141687
16.306615 0.159086
16.406656 0.143360
16.506696 0.139018
16.606737 0.149118
16.706777 0.150265
16.806818 0.154803
16.906858 0.147880
17.006899 0.162073
17.106940 0.141738
17.206980 0.129827
17.307021 0.141270
17.407061 0.149308
17.507102 0.150539
17.607143 0.151159
17.707183 0.142384
17.807224 0.138097
17.907264 0.139200
18.007305 0.143457
18.107345 0.167974
18.207386 0.159382
18.307427 0.128677
18.407467 0.149215
18.507508 0.143369
18.607548 0.161076
18.707589 0.152759
18.807630 0.157602
18.907670 0.137863
19.007711 0.143807
19.107751 0.136166
19.207792 0.153177
19.307832 0.153781
19.407873 0.147798
19.507914 0.143711
19.607954 0.131899
19.707995 0.141912
19.808035 0.132289
19.908076 0.138530
20.008116 0.157270
20.108157 0.139188
20.208198 0.144051
20.308238 0.139502
20.408279 0.136128
20.508319 0.142414


==> matlabPlots/experiments/position_UAV60_x.txt <==
0.000000 -22.209984
0.099819 -22.209590
0.199638 -22.207210
0.299457 -22.186594
0.399276 -22.019301
0.499094 -21.896291
0.598913 -21.931774
0.698732 -22.000601
0.798551 -22.075559
0.898370 -22.148955
0.998189 -22.228692
1.098008 -22.306040
1.197827 -22.283134
1.297645 -22.210262
1.397464 -22.130113
1.497283 -22.071801
1.597102 -22.057829
1.696921 -22.124950
1.796740 -22.192687
1.896559 -22.257959
1.996378 -22.243175
2.096196 -22.154150
2.196015 -22.080390
2.295834 -22.069277
2.395653 -22.091491
2.495472 -22.108745
2.595291 -22.101719
2.695110 -22.098740
2.794929 -22.150790
2.894747 -22.231013
2.994566 -22.256467
3.094385 -22.216461
3.194204 -22.277376
3.294023 -22.457338
3.393842 -22.731713
3.493661 -23.114188
3.593480 -23.611692
3.693298 -24.233115
3.793117 -24.867643
3.892936 -25.400045
3.992755 -25.827166
4.092574 -26.006886
4.192393 -25.995768
4.292212 -25.777260
4.392031 -25.419345
4.491849 -25.081584
4.591668 -24.753650
4.691487 -24.387254
4.791306 -23.978850
4.891125 -23.685218
4.990944 -23.546954
5.090763 -23.417825
5.190582 -23.147209
5.290400 -22.913928
5.390219 -22.810530
5.490038 -22.795744
5.589857 -22.832687
5.689676 -22.861449
5.789495 -22.872555
5.889314 -22.812421
5.989133 -22.736718
6.088951 -22.713266
6.188770 -22.704512
6.288589 -22.828042
6.388408 -22.999750
6.488227 -23.340165
6.588046 -23.785498
6.687865 -24.425022
6.787684 -25.179619
6.887503 -25.751955
6.987321 -26.148088
7.087140 -26.116645
7.186959 -25.848351
7.286778 -25.729899
7.386597 -25.761207
7.486416 -25.868286
7.586235 -26.054064
7.686054 -26.373219
7.785872 -26.626571
7.885691 -26.807746
7.985510 -26.961987
8.085329 -27.040334
8.185148 -27.065215
8.284967 -27.027124
8.384786 -26.871866
8.484605 -26.677017
8.584423 -26.438452
8.684242 -26.299814
8.784061 -26.215458
8.883880 -26.095804
8.983699 -26.039074
9.083518 -26.063390
9.183337 -25.984349
9.283156 -25.957415
9.383156 -25.957415
9.483156 -25.957415
9.583156 -25.957415
9.683156 -25.957415
9.783156 -25.957415


==> matlabPlots/experiments/position_UAV60_y.txt <==
0.000000 -22.311291
0.099819 -22.309984
0.199638 -22.309647
0.299457 -22.315715
0.399276 -22.377159
0.499094 -22.350927
0.598913 -22.269014
0.698732 -22.259321
0.798551 -22.245589
0.898370 -22.274693
0.998189 -22.377634
1.098008 -22.489085
1.197827 -22.489171
1.297645 -22.486061
1.397464 -22.464959
1.497283 -22.391697
1.597102 -22.308238
1.696921 -22.188255
1.796740 -22.127982
1.896559 -22.175914
1.996378 -22.302465
2.096196 -22.369357
2.196015 -22.406189
2.295834 -22.396360
2.395653 -22.379286
2.495472 -22.379726
2.595291 -22.354734
2.695110 -22.305646
2.794929 -22.255264
2.894747 -22.301978
2.994566 -22.350327
3.094385 -22.285731
3.194204 -22.095639
3.294023 -21.818966
3.393842 -21.518133
3.493661 -20.824900
3.593480 -19.992170
3.693298 -19.199773
3.793117 -18.481428
3.892936 -17.923040
3.992755 -17.498723
4.092574 -17.355331
4.192393 -17.336753
4.292212 -17.490020
4.392031 -17.710477
4.491849 -17.880736
4.591668 -18.012017
4.691487 -18.224099
4.791306 -18.505886
4.891125 -18.794650
4.990944 -18.884562
5.090763 -18.822396
5.190582 -18.767777
5.290400 -18.963646
5.390219 -19.302349
5.490038 -19.735565
5.589857 -20.222095
5.689676 -20.726871
5.789495 -21.221756
5.889314 -21.714299
5.989133 -22.182529
6.088951 -22.509523
6.188770 -22.847684
6.288589 -23.072881
6.388408 -23.080727
6.488227 -23.074014
6.588046 -23.169067
6.687865 -23.386962
6.787684 -23.627139
6.887503 -23.756426
6.987321 -24.055845
7.087140 -24.464549
7.186959 -24.617567
7.286778 -24.510053
7.386597 -24.268155
7.486416 -23.724892
7.586235 -23.099884
7.686054 -22.336909
7.785872 -21.423298
7.885691 -20.793296
7.985510 -20.422722
8.085329 -20.293563
8.185148 -20.331652
8.284967 -20.334693
8.384786 -20.203919
8.484605 -19.855763
8.584423 -19.357506
8.684242 -18.896028
8.784061 -18.460174
8.883880 -17.962339
8.983699 -17.482778
9.083518 -17.145464
9.183337 -16.949724
9.283156 -16.991810
9.383156 -16.991810
9.483156 -16.991810
9.583156 -16.991810
9.683156 -16.991810
9.783156 -16.991810


==> matlabPlots/experiments/position_UAV60_z.txt <==
0.000000 0.175310
0.099819 0.173699
0.199638 0.174411
0.299457 0.204407
0.399276 0.314362
0.499094 0.658451
0.598913 1.153342
0.698732 1.519604
0.798551 1.690918
0.898370 1.714928
0.998189 1.705287
1.098008 1.697315
1.197827 1.700880
1.297645 1.691324
1.397464 1.678958
1.497283 1.685765
1.597102 1.630909
1.696921 1.640490
1.796740 1.673603
1.896559 1.663842
1.996378 1.676329
2.096196 1.664999
2.196015 1.668838
2.295834 1.669593
2.395653 1.677342
2.495472 1.660715
2.595291 1.642434
2.695110 1.652832
2.794929 1.676151
2.894747 1.684803
2.994566 1.679324
3.094385 1.672297
3.194204 1.652895
3.294023 1.465216
3.393842 1.474520
3.493661 1.468686
3.593480 1.502697
3.693298 1.497985
3.793117 1.502263
3.892936 1.475129
3.992755 1.521801
4.092574 1.600821
4.192393 1.981870
4.292212 2.494178
4.392031 3.146203
4.491849 3.858003
4.591668 4.622420
4.691487 5.353668
4.791306 6.026016
4.891125 6.591493
4.990944 6.916673
5.090763 7.046888
5.190582 7.084571
5.290400 7.154954
5.390219 7.224083
5.490038 7.281299
5.589857 7.372672
5.689676 7.461496
5.789495 7.565326
5.889314 7.705475
5.989133 7.828768
6.088951 7.930575
6.188770 7.973181
6.288589 8.031626
6.388408 8.431455
6.488227 8.792777
6.588046 9.046590
6.687865 8.986064
6.787684 8.544261
6.887503 8.086918
6.987321 7.825927
7.087140 7.826744
7.186959 7.882020
7.286778 7.910710
7.386597 7.761134
7.486416 7.566512
7.586235 7.271544
7.686054 6.994717
7.785872 6.771815
7.885691 6.678123
7.985510 6.707802
8.085329 6.767534
8.185148 6.832752
8.284967 6.763463
8.384786 6.299618
8.484605 5.690533
8.584423 4.959047
8.684242 4.166846
8.784061 3.403078
8.883880 2.705621
8.983699 2.097987
9.083518 1.749214
9.183337 1.612384
9.283156 1.232614
9.383156 1.032614
9.483156 0.932614
9.583156 0.832614
9.683156 0.732614
9.783156 0.175310


==> matlabPlots/experiments/position_UAV61_x.txt <==
0.000000 -19.546284
0.099930 -19.547806
0.199861 -19.549174
0.299791 -19.549995
0.399722 -19.525653
0.499652 -19.414471
0.599583 -19.288619
0.699513 -19.281494
0.799444 -19.386312
0.899374 -19.504853
0.999304 -19.543194
1.099235 -19.550373
1.199165 -19.585892
1.299096 -19.609487
1.399026 -19.632555
1.498957 -19.670870
1.598887 -19.665375
1.698818 -19.610271
1.798748 -19.542832
1.898678 -19.494778
1.998609 -19.464111
2.098539 -19.389333
2.198470 -19.321624
2.298400 -19.328188
2.398331 -19.394602
2.498261 -19.456153
2.598192 -19.529759
2.698122 -19.538826
2.798052 -19.537069
2.897983 -19.543575
2.997913 -19.528304
3.097844 -19.499099
3.197774 -19.664291
3.297705 -19.882012
3.397635 -20.366846
3.497566 -20.889136
3.597496 -21.264649
3.697426 -21.549306
3.797357 -21.677833
3.897287 -21.734561
3.997218 -21.810954
4.097148 -21.905256
4.197079 -21.995489
4.297009 -22.082938
4.396940 -22.104623
4.496870 -22.086312
4.596800 -22.117889
4.696731 -22.196178
4.796661 -22.252888
4.896592 -22.306067
4.996522 -22.352582
5.096453 -22.370585
5.196383 -22.394101
5.296314 -22.435420
5.396244 -22.598684
5.496174 -22.785178
5.596105 -23.111659
5.696035 -23.504897
5.795966 -23.848598
5.895896 -24.096275
5.995827 -24.115197
6.095757 -24.032174
6.195688 -23.999106
6.295618 -24.007374
6.395548 -24.009963
6.495479 -24.028268
6.595409 -24.027999
6.695340 -24.031867
6.795270 -24.033410
6.895201 -24.099326
6.995131 -24.258120
7.095062 -24.524225
7.194992 -24.997960
7.294922 -25.517338
7.394853 -25.986626
7.494783 -26.438698
7.594714 -26.567939
7.694644 -26.582406
7.794575 -26.471215
7.894505 -26.338997
7.994436 -26.288191
8.094366 -26.294831
8.194296 -26.336726
8.294227 -26.372761
8.394157 -26.444531
8.494088 -26.498932
8.594018 -26.616118
8.693949 -26.761693
8.793879 -26.949992
8.893810 -27.087235
8.993740 -27.162614
9.093670 -27.111535
9.193601 -27.011532
9.293531 -27.055376
9.393462 -27.119125
9.493392 -27.133802
9.593323 -27.161293
9.693253 -27.178503
9.793183 -27.176092
9.893114 -27.164229
9.993044 -27.147368
10.092975 -27.074579
10.192905 -26.974207
10.292836 -26.900125
10.392766 -26.743396
10.492697 -26.567021
10.592627 -26.490056
10.692557 -26.385114
10.792488 -26.341889
10.892418 -26.395562
10.992349 -26.453964
11.092279 -26.470112
11.192210 -26.447631
11.292140 -26.430420
11.392071 -26.437864
11.492001 -26.418689
11.591931 -26.383509
11.691862 -26.270278
11.791792 -25.979798
11.891723 -25.544811
11.991653 -24.875520
12.091584 -23.995194
12.191514 -23.185980
12.291445 -22.463745
12.391375 -22.039215
12.491305 -22.042738
12.591236 -22.160196
12.691166 -22.232227
12.791097 -22.290187
12.891027 -22.293859
12.990958 -22.291568
13.090888 -22.294489
13.190819 -22.293902
13.290749 -22.294348
13.390679 -22.289435
13.490610 -22.288656
13.590540 -22.287964
13.690471 -22.287628
13.790401 -22.291058
13.890332 -22.291323
13.990262 -22.289343
14.090193 -22.292761
14.190123 -22.292550
14.290053 -22.292109
14.389984 -22.292984
14.489914 -22.291996
14.589845 -22.292295
14.689775 -22.294100
14.789706 -22.294113
14.889636 -22.292765
14.989567 -22.292999
15.089497 -22.290601
15.189427 -22.289430
15.289358 -22.291453
15.389288 -22.290973
15.489219 -22.291421
15.589149 -22.291836
15.689080 -22.291453
15.789010 -22.292273
15.888941 -22.290191
15.988871 -22.295182
16.088801 -22.291112
16.188732 -22.298653
16.288662 -22.292345
16.388593 -22.290765
16.488523 -22.291761
16.588454 -22.292516
16.688384 -22.291643
16.788315 -22.292649
16.888245 -22.292545
16.988175 -22.290787
17.088106 -22.291463
17.188036 -22.292899
17.287967 -22.290664
17.387897 -22.292496
17.487828 -22.292685
17.587758 -22.294784
17.687689 -22.292311
17.787619 -22.297490
17.887549 -22.291051
17.987480 -22.294768
18.087410 -22.292577
18.187341 -22.292279
18.287271 -22.290294
18.387202 -22.289505
18.487132 -22.291404
18.587063 -22.289648
18.686993 -22.290853
18.786923 -22.288660
18.886854 -22.291365
18.986784 -22.288836
19.086715 -22.290372
19.186645 -22.291076
19.286576 -22.292204
19.386506 -22.291156
19.486437 -22.290520
19.586367 -22.285385
19.686297 -22.290065
19.786228 -22.288817
19.886158 -22.289486
19.986089 -22.289769
20.086019 -22.290891
20.185950 -22.283664
20.285880 -22.291578
20.385811 -22.285728
20.485741 -22.291851
20.585671 -22.289828
20.685602 -22.290483
20.785532 -22.286765
20.885463 -22.289365
20.985393 -22.288538
21.085324 -22.288681
21.185254 -22.285537
21.285185 -22.290893
21.385115 -22.287528
21.485045 -22.290511
21.584976 -22.291288
21.684906 -22.291072
21.784837 -22.290893
21.884767 -22.289669
21.984698 -22.288386
22.084628 -22.289650
22.184559 -22.291566
22.284489 -22.292135
22.384419 -22.296393
22.484350 -22.293179
22.584280 -22.296094
22.684211 -22.292343
22.784141 -22.290755
22.884072 -22.292036
22.984002 -22.292690
23.083933 -22.293454
23.183863 -22.299018
23.283793 -22.293145
23.383724 -22.293381
23.483654 -22.293756
23.583585 -22.294579
23.683515 -22.293397
23.783446 -22.300046
23.883376 -22.293836


==> matlabPlots/experiments/position_UAV61_y.txt <==
0.000000 -29.030127
0.099930 -29.030891
0.199861 -29.033396
0.299791 -29.028302
0.399722 -28.873582
0.499652 -28.769219
0.599583 -28.782484
0.699513 -28.818937
0.799444 -28.854953
0.899374 -28.892074
0.999304 -28.979874
1.099235 -29.044116
1.199165 -29.055183
1.299096 -29.030370
1.399026 -28.984832
1.498957 -28.955346
1.598887 -29.018719
1.698818 -29.085321
1.798748 -29.079367
1.898678 -29.052096
1.998609 -29.104927
2.098539 -29.131368
2.198470 -29.104385
2.298400 -29.068316
2.398331 -29.062264
2.498261 -29.114414
2.598192 -29.140553
2.698122 -29.044017
2.798052 -29.014897
2.897983 -29.051971
2.997913 -29.069748
3.097844 -29.048835
3.197774 -28.763017
3.297705 -28.493717
3.397635 -27.878770
3.497566 -27.139819
3.597496 -26.618925
3.697426 -26.218545
3.797357 -25.944649
3.897287 -25.707983
3.997218 -25.334445
4.097148 -24.963390
4.197079 -24.678544
4.297009 -24.414285
4.396940 -24.338352
4.496870 -24.275862
4.596800 -24.199175
4.696731 -24.138776
4.796661 -24.148602
4.896592 -24.189787
4.996522 -24.245950
5.096453 -24.285062
5.196383 -24.293210
5.296314 -24.270545
5.396244 -24.120472
5.496174 -23.879853
5.596105 -23.506425
5.696035 -23.114531
5.795966 -22.810884
5.895896 -22.604263
5.995827 -22.577157
6.095757 -22.526056
6.195688 -22.446227
6.295618 -22.428938
6.395548 -22.440181
6.495479 -22.510372
6.595409 -22.579030
6.695340 -22.621306
6.795270 -22.662867
6.895201 -22.718273
6.995131 -22.823849
7.095062 -22.984902
7.194992 -23.140921
7.294922 -23.288592
7.394853 -23.289280
7.494783 -23.184118
7.594714 -23.084073
7.694644 -23.058452
7.794575 -23.078823
7.894505 -23.113548
7.994436 -23.185204
8.094366 -23.187348
8.194296 -23.196347
8.294227 -23.275694
8.394157 -23.354934
8.494088 -23.417352
8.594018 -23.519635
8.693949 -23.742508
8.793879 -24.288131
8.893810 -24.850416
8.993740 -25.269637
9.093670 -25.637938
9.193601 -25.716330
9.293531 -25.648320
9.393462 -25.583991
9.493392 -25.583400
9.593323 -25.555679
9.693253 -25.553853
9.793183 -25.574941
9.893114 -25.584633
9.993044 -25.623337
10.092975 -25.617694
10.192905 -25.408970
10.292836 -25.041426
10.392766 -24.524535
10.492697 -23.995459
10.592627 -23.529590
10.692557 -23.072675
10.792488 -22.946062
10.892418 -23.067613
10.992349 -23.225617
11.092279 -23.317435
11.192210 -23.319624
11.292140 -23.247589
11.392071 -23.208577
11.492001 -23.207010
11.591931 -23.222425
11.691862 -23.246892
11.791792 -23.256449
11.891723 -23.343073
11.991653 -23.653065
12.091584 -24.077825
12.191514 -24.674646
12.291445 -25.295080
12.391375 -25.634727
12.491305 -25.627689
12.591236 -25.510501
12.691166 -25.443987
12.791097 -25.449679
12.891027 -25.449410
12.990958 -25.434913
13.090888 -25.414346
13.190819 -25.415125
13.290749 -25.418744
13.390679 -25.420029
13.490610 -25.419191
13.590540 -25.417749
13.690471 -25.418164
13.790401 -25.419491
13.890332 -25.421521
13.990262 -25.418098
14.090193 -25.418217
14.190123 -25.415129
14.290053 -25.413440
14.389984 -25.418721
14.489914 -25.420193
14.589845 -25.420390
14.689775 -25.419712
14.789706 -25.421705
14.889636 -25.422616
14.989567 -25.423892
15.089497 -25.422902
15.189427 -25.430917
15.289358 -25.424142
15.389288 -25.428171
15.489219 -25.422435
15.589149 -25.420268
15.689080 -25.418310
15.789010 -25.423023
15.888941 -25.421958
15.988871 -25.425166
16.088801 -25.421044
16.188732 -25.422706
16.288662 -25.421624
16.388593 -25.421511
16.488523 -25.418489
16.588454 -25.421103
16.688384 -25.421071
16.788315 -25.420628
16.888245 -25.419532
16.988175 -25.418181
17.088106 -25.420441
17.188036 -25.420145
17.287967 -25.423576
17.387897 -25.421976
17.487828 -25.423387
17.587758 -25.424039
17.687689 -25.420404
17.787619 -25.422288
17.887549 -25.420644
17.987480 -25.421880
18.087410 -25.421935
18.187341 -25.424498
18.287271 -25.422802
18.387202 -25.422599
18.487132 -25.421156
18.587063 -25.417622
18.686993 -25.419414
18.786923 -25.418858
18.886854 -25.423783
18.986784 -25.421532
19.086715 -25.421024
19.186645 -25.420074
19.286576 -25.419030
19.386506 -25.416170
19.486437 -25.417773
19.586367 -25.426830
19.686297 -25.423862
19.786228 -25.421792
19.886158 -25.421543
19.986089 -25.421122
20.086019 -25.418060
20.185950 -25.421517
20.285880 -25.422383
20.385811 -25.422961
20.485741 -25.420321
20.585671 -25.422376
20.685602 -25.421682
20.785532 -25.424520
20.885463 -25.424765
20.985393 -25.426186
21.085324 -25.424531
21.185254 -25.424029
21.285185 -25.421008
21.385115 -25.422992
21.485045 -25.422706
21.584976 -25.422787
21.684906 -25.423878
21.784837 -25.424893
21.884767 -25.426266
21.984698 -25.430772
22.084628 -25.424933
22.184559 -25.423091
22.284489 -25.420983
22.384419 -25.421043
22.484350 -25.419394
22.584280 -25.420904
22.684211 -25.422149
22.784141 -25.424787
22.884072 -25.423116
22.984002 -25.421062
23.083933 -25.420530
23.183863 -25.418934
23.283793 -25.421091
23.383724 -25.420538
23.483654 -25.420133
23.583585 -25.420693
23.683515 -25.418458
23.783446 -25.405321
23.883376 -25.418553


==> matlabPlots/experiments/position_UAV61_z.txt <==
0.000000 0.179253
0.099930 0.168681
0.199861 0.173194
0.299791 0.192669
0.399722 0.326352
0.499652 0.611148
0.599583 1.089335
0.699513 1.528687
0.799444 1.694987
0.899374 1.737959
0.999304 1.721812
1.099235 1.666523
1.199165 1.664744
1.299096 1.687953
1.399026 1.685576
1.498957 1.656069
1.598887 1.690667
1.698818 1.660233
1.798748 1.654234
1.898678 1.714191
1.998609 1.686983
2.098539 1.673409
2.198470 1.657758
2.298400 1.677161
2.398331 1.637957
2.498261 1.643554
2.598192 1.700270
2.698122 1.695210
2.798052 1.678801
2.897983 1.670761
2.997913 1.686977
3.097844 1.673519
3.197774 1.596891
3.297705 1.454073
3.397635 1.457777
3.497566 1.478068
3.597496 1.483164
3.697426 1.492080
3.797357 1.545571
3.897287 1.705206
3.997218 1.875522
4.097148 1.994629
4.197079 2.093871
4.297009 2.075747
4.396940 1.974628
4.496870 1.971936
4.596800 1.995288
4.696731 2.013776
4.796661 1.969840
4.896592 1.981454
4.996522 2.012086
5.096453 2.004913
5.196383 2.007987
5.296314 2.036246
5.396244 2.149827
5.496174 2.540001
5.596105 2.973070
5.696035 3.503015
5.795966 3.915301
5.895896 4.075676
5.995827 4.063833
6.095757 4.037118
6.195688 4.004241
6.295618 3.965347
6.395548 3.995055
6.495479 3.980302
6.595409 3.985573
6.695340 3.996771
6.795270 4.004221
6.895201 4.025524
6.995131 4.084906
7.095062 4.231582
7.194992 4.603269
7.294922 5.253513
7.394853 5.757234
7.494783 5.995114
7.594714 6.081569
7.694644 6.068442
7.794575 6.029005
7.894505 6.007183
7.994436 6.018974
8.094366 5.997715
8.194296 6.007436
8.294227 6.013967
8.394157 6.008309
8.494088 5.972428
8.594018 5.813000
8.693949 5.450691
8.793879 4.987201
8.893810 4.413972
8.993740 3.996956
9.093670 3.885851
9.193601 3.950987
9.293531 4.006004
9.393462 4.023747
9.493392 4.018331
9.593323 4.002634
9.693253 3.998050
9.793183 3.987180
9.893114 4.006251
9.993044 4.008502
10.092975 3.989587
10.192905 3.853858
10.292836 3.484967
10.392766 3.038747
10.492697 2.473187
10.592627 2.052135
10.692557 1.913824
10.792488 1.935188
10.892418 1.972798
10.992349 1.971547
11.092279 1.980767
11.192210 1.984030
11.292140 2.001046
11.392071 2.006509
11.492001 1.987864
11.591931 2.017087
11.691862 2.011640
11.791792 1.954063
11.891723 1.839644
11.991653 1.728696
12.091584 1.694125
12.191514 1.677571
12.291445 1.541678
12.391375 1.452928
12.491305 1.353305
12.591236 0.986820
12.691166 0.569120
12.791097 0.204859
12.891027 0.203140
12.990958 0.200291
13.090888 0.202013
13.190819 0.194385
13.290749 0.193559
13.390679 0.194756
13.490610 0.206817
13.590540 0.188048
13.690471 0.205840
13.790401 0.207690
13.890332 0.205836
13.990262 0.204624
14.090193 0.205392
14.190123 0.203824
14.290053 0.207466
14.389984 0.204320
14.489914 0.213559
14.589845 0.205563
14.689775 0.203950
14.789706 0.200911
14.889636 0.204577
14.989567 0.205065
15.089497 0.203269
15.189427 0.204099
15.289358 0.205111
15.389288 0.203131
15.489219 0.198824
15.589149 0.182976
15.689080 0.206010
15.789010 0.202596
15.888941 0.206730
15.988871 0.202589
16.088801 0.203497
16.188732 0.206058
16.288662 0.205349
16.388593 0.206069
16.488523 0.201163
16.588454 0.205543
16.688384 0.204300
16.788315 0.207122
16.888245 0.184605
16.988175 0.202989
17.088106 0.205681
17.188036 0.207764
17.287967 0.203061
17.387897 0.187823
17.487828 0.203623
17.587758 0.203456
17.687689 0.206439
17.787619 0.196370
17.887549 0.206279
17.987480 0.209665
18.087410 0.204388
18.187341 0.206250
18.287271 0.206623
18.387202 0.200547
18.487132 0.207121
18.587063 0.202064
18.686993 0.205700
18.786923 0.202029
18.886854 0.205631
18.986784 0.191318
19.086715 0.206537
19.186645 0.183024
19.286576 0.186410
19.386506 0.179785
19.486437 0.181319
19.586367 0.181611
19.686297 0.186709
19.786228 0.179630
19.886158 0.208148
19.986089 0.203683
20.086019 0.202878
20.185950 0.170871
20.285880 0.202147
20.385811 0.178475
20.485741 0.179991
20.585671 0.182985
20.685602 0.180503
20.785532 0.205692
20.885463 0.207832
20.985393 0.203729
21.085324 0.205381
21.185254 0.185036
21.285185 0.190225
21.385115 0.207205
21.485045 0.208878
21.584976 0.181322
21.684906 0.188657
21.784837 0.179003
21.884767 0.207720
21.984698 0.181151
22.084628 0.205092
22.184559 0.189121
22.284489 0.183112
22.384419 0.208183
22.484350 0.181260
22.584280 0.182937
22.684211 0.190351
22.784141 0.202870
22.884072 0.208046
22.984002 0.186887
23.083933 0.184957
23.183863 0.184171
23.283793 0.202676
23.383724 0.184287
23.483654 0.208996
23.583585 0.183803
23.683515 0.200790
23.783446 0.187313
23.883376 0.203057


==> matlabPlots/experiments/rho_function_UAV54.txt <==
0.000000 -0.007780
0.209626 0.026699
0.419252 0.158746
0.628878 0.328695
0.838503 0.536411
0.938503 0.978635
1.048129 0.978635
1.257755 0.978635
1.467381 0.978635
1.677007 0.984439
1.865670 0.984439
2.075296 0.984439
2.284922 0.984439
2.494548 0.984439
2.704174 0.984439
2.913799 0.984439
3.123425 0.984439
3.333051 0.010045
3.542677 0.010045
3.752303 0.010045
3.940966 0.010045
4.150592 0.117709
4.180218 0.272620
4.209844 0.479696
4.229469 0.697910
4.269095 0.865085
4.298721 0.975778
5.408347 0.984847
5.597010 0.984848
5.806636 0.672837
6.016262 0.838736
6.225888 0.959034
6.435514 0.983768
6.645140 0.983768
6.854765 0.983768
7.064391 0.983768
7.274017 0.983768
7.483643 0.983768
7.672306 0.983768
7.881932 0.983768
8.091558 0.983768
8.301184 0.983768
8.510810 0.983768
8.720435 0.983768
8.930061 0.983768
9.139687 0.983768
9.328350 0.697910
9.537976 0.838736
9.747602 0.983794
9.957228 0.983794
10.166854 0.983794
10.376480 0.983794
10.586106 0.983794
10.795731 0.983794
11.005357 0.572837
11.214983 0.572837
11.403646 0.672837
11.613272 0.838736
11.822898 0.983768
12.032524 0.983768
12.242150 0.969247
12.451776 0.969247
12.640439 0.970236
12.850065 0.970236
13.059691 0.970236
13.269317 0.970236
13.478942 0.970236
13.688568 0.970236
13.898194 0.970236
14.107820 0.970236
14.317446 0.970236
14.527072 0.970236
14.715735 -0.007395
14.925361 0.046539
15.134987 0.190113
15.344612 0.367848
15.554238 0.578925
15.763864 0.763087
15.973490 0.908555
16.183116 0.982749
16.371779 0.984439
16.581405 0.984439
16.791031 0.984439
17.000657 0.984439
17.210283 0.984439
17.419908 0.984439
17.629534 0.984439
17.839160 0.984439
18.048786 0.984439
18.258412 0.984439
18.468038 0.984439
18.677664 0.984439
18.887289 0.984439
19.096915 0.984439
19.306541 0.984439
19.516167 0.984439
19.725793 0.984439
19.935419 0.984439
20.145044 0.984439
20.354670 0.984439


==> matlabPlots/experiments/rho_function_UAV54_wSTL.txt <==
0.000000 -0.004186
0.127358 0.014822
0.254717 0.087628
0.382075 0.191658
0.509434 0.346499
0.636792 0.513407
0.764151 0.678993
0.891509 0.828083
1.018868 0.930895
1.146226 0.988877
1.273585 0.991628
1.388208 0.991628
1.515566 0.991628
1.642925 0.991628
1.770283 0.991628
1.897642 0.991628
2.025000 0.991628
2.152358 0.991628
2.279717 0.991628
2.407075 0.991628
2.534434 0.991628
2.649057 0.003674
2.776415 0.073352
2.903774 0.186820
3.031132 0.398926
3.158491 0.640676
3.285849 0.828667
3.413208 0.965059
3.540566 0.985366
3.655189 0.985490
3.782547 0.985490
3.909906 0.985490
4.037264 0.985490
4.164623 0.985490
4.291981 0.985490
4.419340 0.985490
4.546698 0.985490
4.674057 0.985490
4.801415 0.985490
4.916038 0.000678
5.043396 0.085390
5.170755 0.226268
5.298113 0.425696
5.425472 0.651567
5.552830 0.824228
5.680189 0.954935
5.807547 0.985733
5.922170 0.985763
6.049528 0.985763
6.176887 0.985763
6.304245 0.985763
6.431604 0.985763
6.558962 0.985763
6.686321 0.985763
6.813679 0.985763
6.941038 0.985763
7.068396 0.985763
7.183019 -0.005889
7.310377 0.038959
7.437736 0.132507
7.565094 0.303194
7.692453 0.548706
7.819811 0.759494
7.947170 0.923411
8.074528 0.984157
8.189151 0.985489
8.316509 0.985489
8.443868 0.985489
8.571226 0.985489
8.698585 0.985489
8.825943 0.985489
8.953302 0.985489
9.080660 0.985489
9.208019 0.985489
9.335377 0.985489
9.450000 -0.003973
9.577358 0.025760
9.704717 0.105044
9.832075 0.219204
9.959434 0.379969
10.086792 0.546613
10.214151 0.711865
10.341509 0.851824
10.468868 0.948386
10.596226 0.990851
10.456132 0.991628
10.583491 0.991628
10.710849 0.991628
10.838208 0.991628
10.965566 0.991628
11.092925 0.991628
11.220283 0.991628
11.347642 0.991628
11.475000 0.991628
11.602358 0.991628
11.729717 0.991628
11.857075 0.991628
11.984434 0.991628
12.111792 0.991628
12.239151 0.991628
12.366509 0.991628
12.493868 0.991628
12.621226 0.991628
12.748585 0.991628
12.875943 0.991628
13.003302 0.991628
13.130660 0.991628
13.258019 0.991628
13.385377 0.991628


==> matlabPlots/experiments/rho_function_UAV60.txt <==
0.000000 -0.016209
0.244320 0.042617
0.488639 0.042617
0.732959 0.042617
0.977279 0.042617
1.221599 0.042617
1.465918 0.042617
1.685806 0.042617
1.930126 0.042617
2.174446 0.042617
2.418765 0.042617
2.663085 0.042617
2.907405 0.042617
3.151725 0.042617
3.396044 0.042617
3.640364 0.042617
3.884684 0.042617
4.104572 0.168690
4.348891 0.387575
4.593211 0.670795
4.837531 0.870795
4.937531 0.931985
5.081851 0.951985
5.326170 0.971348
5.546058 0.971352
5.790378 0.971352
6.034698 0.971352
6.279017 0.971352
6.523337 0.521093
6.767657 0.822490
7.011976 0.971352
7.256296 0.971352
7.500616 0.971352
7.744936 0.971352
7.964823 0.971352
8.209143 0.971352
8.453463 0.387575
8.697783 0.670795
8.942102 0.822490
9.086422 0.971344
9.186422 0.971344
9.406310 0.971344
9.650630 0.971344
9.894949 0.971344
10.139269 0.971344
10.383589 0.971344
10.627909 0.971344
10.872228 0.971344
11.116548 0.971344
11.360868 0.971344
11.605188 0.971344
11.825075 0.971344
12.069395 0.971344
12.313715 0.971344
12.558035 0.971344
12.802354 0.971344
13.046674 0.970387
13.266562 0.971344
13.510882 0.971344
13.755201 0.971344
13.999521 0.971344
14.243841 0.971344
14.488160 0.971344
14.732480 0.971344
14.976800 0.971344
15.221120 0.971344
15.465439 0.971344
15.685327 0.059175
15.929647 0.059175
16.173967 0.250337
16.418286 0.490603
16.662606 0.792409
16.906926 0.966527
17.126814 0.971352
17.371133 0.971352
17.615453 0.971352
17.859773 0.971352
18.104093 0.971352
18.348412 0.971352
18.592732 0.971352
18.837052 0.971352
19.081372 0.971352
19.325691 0.971352
19.545579 -0.016209
19.789899 0.042617
20.034219 0.267933
20.278538 0.536382
20.522858 0.807843
20.767178 0.962073
21.011497 0.967581
21.231385 0.967581
21.475705 0.967581
21.720025 0.967581
21.964344 0.967581
22.208664 0.967581
22.452984 0.967581
22.697304 0.967581
22.941623 0.967581
23.185943 0.967581
23.430263 0.967581


==> matlabPlots/experiments/rho_function_UAV60_wSTL.txt <==
0.000000 -0.016209
0.127358 0.034984
0.254717 0.231062
0.382075 0.480098
0.509434 0.776441
0.636792 0.960546
0.764151 0.967582
0.878774 0.967582
1.006132 0.967582
1.133491 0.967582
1.260849 0.967582
1.388208 0.967582
1.515566 0.967582
1.642925 0.967582
1.770283 0.967582
1.897642 0.967582
2.025000 0.967582
2.139623 0.004996
2.266981 0.083994
2.394340 0.205959
2.521698 0.408367
2.649057 0.636711
2.776415 0.830226
2.903774 0.970969
3.031132 0.983791
3.145755 0.983791
3.273113 0.983791
3.400472 0.983791
3.527830 0.983791
3.655189 0.983791
3.782547 0.983791
3.909906 0.983791
4.037264 0.983791
4.164623 0.983791
4.291981 0.983791
4.406604 0.000325
4.533962 0.081698
4.661321 0.218126
4.788679 0.421883
4.916038 0.654294
5.043396 0.826835
5.170755 0.954925
5.298113 0.985732
5.412736 0.985763
5.540094 0.985763
5.667453 0.985763
5.794811 0.985763
5.922170 0.985763
6.049528 0.985763
6.176887 0.985763
6.304245 0.985763
6.431604 0.985763
6.558962 0.985763
6.673585 -0.009639
6.800943 0.114337
6.928302 0.360943
7.055660 0.619821
7.183019 0.872260
7.310377 0.970665
7.425000 0.971351
7.552358 0.971351
7.679717 0.971351
7.807075 0.971351
7.934434 0.971351
8.061792 0.971351
8.189151 0.971351
8.316509 0.971351
8.443868 0.971351
8.571226 0.971351
8.685849 -0.005832
8.813208 0.020156
8.940566 0.089573
9.067925 0.203752
9.195283 0.382516
9.322642 0.567212
9.450000 0.706824
9.577358 0.798936
9.704717 0.923345
9.832075 0.986590
9.946698 0.987969
10.074057 0.987969
10.201415 0.987969
10.328774 0.987969
10.456132 0.987969
10.583491 0.987969
10.710849 0.987969
10.838208 0.987969
10.965566 0.987969
11.092925 0.987969
11.207547 -0.016209
11.334906 0.034984
11.462264 0.231062
11.589623 0.480098
11.716981 0.776441
11.844340 0.960546
11.971698 0.967582
12.086321 0.967582
12.213679 0.967582
12.341038 0.967582
12.468396 0.967582
12.595755 0.967582
12.723113 0.967582
12.850472 0.967582
12.977830 0.967582
13.105189 0.967582
13.232547 0.967582
13.385377 0.967582
13.525377 0.967582


==> matlabPlots/experiments/rho_function_UAV61.txt <==
0.000000 0.015681
0.244320 0.015681
0.488639 0.015681
0.732959 0.015681
0.977279 0.015681
1.221599 0.015681
1.465918 0.015681
1.710238 0.015681
1.954558 0.015681
2.198878 0.015681
2.443197 0.015681
2.638653 0.097277
2.882973 0.203357
3.127293 0.336637
3.371612 0.477427
3.615932 0.620481
3.860252 0.760076
4.080140 0.882479
4.324459 0.956065
4.544347 0.988755
4.788667 0.988755
5.032987 0.988755
5.277306 0.988755
5.521626 0.505885
5.665946 0.649158
5.741514 0.786383
5.985834 0.940636
6.230153 0.984555
6.474473 0.984555
6.718793 0.984555
6.863113 0.984555
7.207432 0.364396
7.427320 0.600439
7.671640 0.789759
7.771640 0.889759
7.915960 0.984555
8.160279 0.984555
8.404599 0.984555
8.648919 0.464396
8.868806 0.600439
9.113126 0.789759
9.257446 0.984555
9.357446 0.984555
9.601766 0.984555
9.846085 0.984555
10.090405 0.984555
10.310293 0.749158
10.554613 0.789759
10.798932 0.966603
11.043252 0.966603
11.287572 0.966603
11.531892 0.966603
11.631892 0.966603
11.776211 0.015681
12.020531 0.097277
12.264851 0.203357
12.309171 0.336637
12.409171 0.477427
12.509171 0.620481
12.609171 0.760076
12.709171 0.882479
12.809171 0.966603
12.909171 0.966603
13.109171 0.984555
13.109171 0.984555
13.209171 0.984555
13.309171 0.984555
13.409171 0.984555
13.509171 0.984555


==> matlabPlots/experiments/rho_function_UAV61_wSTL.txt <==
0.000000 -0.005622
0.127358 0.013225
0.254717 0.085411
0.382075 0.182411
0.509434 0.312401
0.636792 0.452616
0.764151 0.598734
0.891509 0.743074
1.018868 0.873346
1.146226 0.949770
1.273585 0.988757
1.375472 0.988757
1.502830 0.988757
1.630189 0.988757
1.757547 0.988757
1.884906 0.988757
2.012264 0.988757
2.126887 0.931448
2.254245 0.984354
2.368868 0.988757
2.496226 0.988757
2.623585 0.988757
2.750943 0.988757
2.878302 0.988757
3.005660 0.988757
2.865566 -0.003889
2.992925 0.060499
3.120283 0.180609
3.247642 0.391706
3.375000 0.659965
3.502358 0.781313
3.629717 0.930831
3.757075 0.983896
3.871698 0.984450
3.999057 0.984450
4.126415 0.984450
4.253774 0.984450
4.381132 0.984450
4.508491 0.984450
4.623113 0.984450
4.750472 0.984450
4.877830 0.984450
5.005189 0.984450
5.132547 0.984450
5.259906 0.984450
5.374528 -0.005411
5.501887 0.024070
5.629245 0.102610
5.756604 0.206187
5.883962 0.340050
6.011321 0.481442
6.138679 0.628212
6.266038 0.770667
6.393396 0.894141
6.520755 0.961474
6.558962 0.961474
6.673585 0.961474
6.800943 0.961474
6.928302 0.961474
7.055660 0.961474
7.183019 0.961474
7.310377 0.961474
7.425000 0.961474
7.552358 0.961474
7.679717 0.961474
7.807075 0.961474
7.934434 0.961474
8.061792 0.961474
8.189151 0.961474
8.316509 0.961474
8.443868 0.961474
8.571226 0.961474
8.685849 0.961474
8.813208 0.961474
8.940566 0.961474
9.067925 0.961474
9.195283 0.961474
9.322642 0.961474
9.450000 0.961474
9.577358 0.961474
9.704717 0.961474
9.832075 0.961474
9.946698 0.961474
10.074057 0.961474
10.201415 0.961474
10.328774 0.961474
10.456132 0.961474
10.583491 0.961474
10.710849 0.961474
10.838208 0.961474
10.965566 0.961474
11.092925 0.961474
11.207547 0.961474
11.334906 0.961474
11.462264 0.961474
11.589623 0.961474
11.716981 0.961474
11.844340 0.961474
11.971698 0.961474
12.086321 0.961474
12.213679 0.961474
12.341038 0.961474
12.468396 0.961474
12.595755 0.961474
12.723113 0.961474
12.850472 0.961474
12.977830 0.961474
13.105189 0.961474
13.232547 0.961474
13.385377 0.961474
13.525377 0.961474


==> matlabPlots/experiments/safety_margin_UAV54_UAV61.txt <==
0.000000 3.744621
0.100041 3.742596
0.200081 3.740987
0.300122 3.708234
0.400162 3.853711
0.500203 3.956195
0.600243 3.884184
0.700284 3.823431
0.800325 3.776716
0.900365 3.732099
1.000406 3.685036
1.100446 3.678797
1.200487 3.744118
1.300528 3.779909
1.400568 3.812058
1.500609 3.806506
1.600649 3.730897
1.700690 3.716725
1.800730 3.807165
1.900771 3.852519
2.000812 3.765632
2.100852 3.764871
2.200893 3.829120
2.300933 3.853422
2.400974 3.864898
2.501015 3.786416
2.601055 3.721338
2.701096 3.803397
2.801136 3.797410
2.901177 3.715807
3.001217 3.722111
3.101258 3.751907
3.201299 3.844136
3.301339 3.680519
3.401380 3.700079
3.501420 3.632697
3.601461 3.387731
3.701502 3.271685
3.801542 3.234043
3.901583 3.248331
4.001623 3.347104
4.101664 3.466750
4.201704 3.592307
4.301745 3.817245
4.401786 3.944027
4.501826 4.073624
4.601867 4.092489
4.701907 4.045163
4.801948 4.083190
4.901989 4.152090
5.002029 4.120362
5.102070 4.058390
5.202110 4.027741
5.302151 4.072605
5.402191 4.221802
5.502232 4.436118
5.602273 4.632699
5.702313 4.718452
5.802354 4.728146
5.902394 4.672411
6.002435 4.814934
6.102476 5.174188
6.202516 5.461534
6.302557 5.572817
6.402597 5.422907
6.502638 5.168287
6.602678 5.071656
6.702719 5.112785
6.802760 5.141797
6.902800 5.122085
7.002841 4.950111
7.102881 4.698671
7.202922 4.399245
7.302963 4.098336
7.403003 3.969165
7.503044 4.072383
7.603084 4.145594
7.703125 4.123759
7.803165 4.034111
7.903206 4.031308
8.003247 4.092587
8.103287 4.237731
8.203328 4.418909
8.303368 4.456931
8.403409 4.490851
8.503450 4.465754
8.603490 4.487046
8.703531 4.585748
8.803571 4.786559
8.903612 5.081400
9.003652 5.339189
9.103693 5.362481
9.203734 5.156244
9.303774 4.960048
9.403815 4.713770
9.503855 4.442021
9.603896 4.329362
9.703936 4.286746
9.803977 4.206146
9.904018 4.122457
10.004058 4.126117
10.104099 4.132403
10.204139 4.168853
10.304180 4.328524
10.404221 4.554718
10.504261 4.839675
10.604302 5.180885
10.704342 5.412729
10.804383 5.529329
10.904423 5.607789
11.004464 5.825532
11.104505 6.205530
11.204545 6.703970
11.304586 7.269440
11.404626 7.624295
11.504667 7.663580
11.604708 7.588355
11.704748 7.479997
11.804789 7.366878
11.904829 6.988324
12.004870 6.342000
12.104910 5.548080
12.204951 4.694924
12.304992 3.874384
12.405032 3.449132
12.505073 3.423754
12.605113 3.445699
12.705154 3.450407
12.805195 3.433902
12.905235 3.434730
13.005276 3.443773
13.105316 3.463882
13.205357 3.463908
13.305397 3.462928
13.405438 3.461921
13.505479 3.461260
13.605519 3.462428
13.705560 3.462590
13.805600 3.459979
13.905641 3.458273
14.005682 3.461170
14.105722 3.461797
14.205763 3.466677
14.305803 3.467229
14.405844 3.463122
14.505884 3.464056
14.605925 3.464512
14.705966 3.463454
14.806006 3.458926
14.906047 3.458377
15.006087 3.459590
15.106128 3.462504
15.206169 3.457070
15.306209 3.462203
15.406250 3.456708
15.506290 3.460982
15.606331 3.463228
15.706371 3.462661
15.806412 3.461999
15.906453 3.462463
16.006493 3.457942
16.106534 3.461178
16.206574 3.462406
16.306615 3.461819
16.406656 3.460585
16.506696 3.462418
16.606737 3.461860
16.706777 3.461363
16.806818 3.462991
16.906858 3.462906
17.006899 3.463461
17.106940 3.462688
17.206980 3.464838
17.307021 3.461232
17.407061 3.462587
17.507102 3.460864
17.607143 3.458337
17.707183 3.460169
17.807224 3.459547
17.907264 3.458051
18.007305 3.460199
18.107345 3.460656
18.207386 3.456981
18.307427 3.458039
18.407467 3.455497
18.507508 3.457068
18.607548 3.457414
18.707589 3.459778
18.807630 3.464351
18.907670 3.463273
19.007711 3.462754
19.107751 3.462830
19.207792 3.460725
19.307832 3.458486
19.407873 3.463147
19.507914 3.464829
19.607954 3.458636
19.707995 3.461012
19.808035 3.462181
19.908076 3.462252
20.008116 3.457947
20.108157 3.463568
20.208198 3.457905
20.308238 3.461016
20.408279 3.458246
20.508319 3.460295


==> matlabPlots/experiments/safety_margin_UAV60_UAV54.txt <==
0.000000 10.371227
0.100041 10.371929
0.200081 10.372807
0.300122 10.313354
0.400162 10.202657
0.500203 10.204816
0.600243 10.217472
0.700284 10.204748
0.800325 10.236540
0.900365 10.231537
1.000406 10.182604
1.100446 10.136062
1.200487 10.215228
1.300528 10.233910
1.400568 10.263588
1.500609 10.314684
1.600649 10.373856
1.700690 10.539656
1.800730 10.691182
1.900771 10.673235
2.000812 10.490315
2.100852 10.379653
2.200893 10.346447
2.300933 10.348503
2.400974 10.393208
2.501015 10.373041
2.601055 10.365263
2.701096 10.404332
2.801136 10.436968
2.901177 10.370932
3.001217 10.337040
3.101258 10.396481
3.201299 10.468144
3.301339 10.401615
3.401380 10.225864
3.501420 10.199032
3.601461 10.364602
3.701502 10.766974
3.801542 11.322110
3.901583 11.779652
4.001623 11.929835
4.101664 11.596535
4.201704 11.050269
4.301745 10.338122
4.401786 9.756467
4.501826 9.417612
4.601867 9.266185
4.701907 9.265514
4.801948 9.453761
4.901989 9.618704
5.002029 9.752024
5.102070 9.898896
5.202110 10.099627
5.302151 10.109196
5.402191 10.019991
5.502232 9.775316
5.602273 9.355408
5.702313 8.647963
5.802354 7.864034
5.902394 7.094088
6.002435 6.510913
6.102476 6.156866
6.202516 5.738190
6.302557 5.435549
6.402597 5.364967
6.502638 5.244554
6.602678 5.163517
6.702719 4.889268
6.802760 4.384376
6.902800 4.067261
7.002841 3.740357
7.102881 3.429262
7.202922 3.328889
7.302963 3.423706
7.403003 3.453106
7.503044 3.715681
7.603084 4.100240
7.703125 4.696653
7.803165 5.429003
7.903206 5.946776
8.003247 6.280526
8.103287 6.436931
8.203328 6.512845
8.303368 6.484474
8.403409 6.365538
8.503450 6.381190
8.603490 6.605635
8.703531 6.995810
8.803571 7.473146
8.903612 8.003031
9.003652 8.626735
9.103693 9.092707
9.203734 9.375459
9.303774 9.527215
9.403815 9.681980
9.503855 9.786118
9.603896 9.954354
9.703936 10.210864
9.803977 10.348259
9.904018 10.312142
10.004058 10.304062
10.104099 10.355447
10.204139 10.434233
10.304180 10.532950
10.404221 10.597117
10.504261 10.587267
10.604302 10.564719
10.704342 10.517789
10.804383 10.570254
10.904423 10.723792
11.004464 11.021896
11.104505 11.432893
11.204545 11.904588
11.304586 12.375171
11.404626 12.664748
11.504667 12.736648
11.604708 12.672521
11.704748 12.586718
11.804789 12.582459
11.904829 12.556534
12.004870 12.552275
12.104910 12.551764
12.204951 12.549524
12.304992 12.548696
12.405032 12.548559
12.505073 12.550140
12.605113 12.551010
12.705154 12.552179
12.805195 12.553544
12.905235 12.553511
13.005276 12.549130
13.105316 12.548211
13.205357 12.549869
13.305397 12.552164
13.405438 12.553223
13.505479 12.552538
13.605519 12.552324
13.705560 12.552495
13.805600 12.551145
13.905641 12.551144
14.005682 12.550152
14.105722 12.550711
14.205763 12.552598
14.305803 12.551947
14.405844 12.552578
14.505884 12.554990
14.605925 12.556250
14.705966 12.553541
14.806006 12.551462
14.906047 12.551288
15.006087 12.554561
15.106128 12.556628
15.206169 12.559133
15.306209 12.557365
15.406250 12.556015
15.506290 12.554419
15.606331 12.555613
15.706371 12.552218
15.806412 12.556106
15.906453 12.555786
16.006493 12.552794
16.106534 12.553387
16.206574 12.554206
16.306615 12.553633
16.406656 12.553428
16.506696 12.552247
16.606737 12.553738
16.706777 12.553223
16.806818 12.553985
16.906858 12.553363
17.006899 12.552353
17.106940 12.554321
17.206980 12.556160
17.307021 12.556238
17.407061 12.555368
17.507102 12.554536
17.607143 12.552548
17.707183 12.551531
17.807224 12.551815
17.907264 12.550344
18.007305 12.552624
18.107345 12.552167
18.207386 12.551582
18.307427 12.552748
18.407467 12.549537
18.507508 12.549538
18.607548 12.546078
18.707589 12.550299
18.807630 12.554822
18.907670 12.558527
19.007711 12.556563
19.107751 12.555519
19.207792 12.552285
19.307832 12.548645
19.407873 12.551098
19.507914 12.554480
19.607954 12.558600
19.707995 12.556453
19.808035 12.556671
19.908076 12.555561
20.008116 12.549933
20.108157 12.553066
20.208198 12.552586
20.308238 12.554541
20.408279 12.554285
20.508319 12.551879


==> matlabPlots/experiments/safety_margin_UAV60_UAV61.txt <==
0.000000 7.227591
0.099930 7.228810
0.199861 7.230073
0.299791 7.211839
0.399722 6.958587
0.499652 6.881580
0.599583 7.029627
0.699513 7.100858
0.799444 7.135528
0.899374 7.126116
0.999304 7.127534
1.099235 7.110772
1.199165 7.098516
1.299096 7.042161
1.399026 6.981875
1.498957 6.989051
1.598887 7.124462
1.698818 7.341221
1.798748 7.439345
1.898678 7.410776
1.998609 7.348252
2.098539 7.305414
2.198470 7.244083
2.298400 7.213087
2.398331 7.206729
2.498261 7.238271
2.598192 7.257112
2.698122 7.208370
2.798052 7.247358
2.897983 7.265323
2.997913 7.252141
3.097844 7.288596
3.197774 7.161374
3.297705 7.154351
3.397635 6.786058
3.497566 6.695457
3.597496 7.030140
3.697426 7.514388
3.797357 8.116429
3.897287 8.607790
3.997218 8.812129
4.097148 8.652226
4.197079 8.361619
4.297009 7.859298
4.396940 7.502579
4.496870 7.309346
4.596800 7.220109
4.696731 7.137163
4.796661 7.160429
4.896592 7.229248
4.996522 7.363829
5.096453 7.507259
5.196383 7.541173
5.296314 7.388730
5.396244 7.000518
5.496174 6.297233
5.596105 5.497376
5.696035 4.667388
5.795966 4.098861
5.895896 3.951678
5.995827 4.028731
6.095757 4.110815
6.195688 4.193999
6.295618 4.282536
6.395548 4.594831
6.495479 4.893986
6.595409 5.101064
6.695340 5.062987
6.795270 4.780751
6.895201 4.505981
6.995131 4.368641
7.095062 4.201232
7.194992 3.695112
7.294922 2.932209
7.394853 2.241568
7.494783 1.757013
7.594714 1.296286
7.694644 1.192632
7.794575 1.821171
7.894505 2.460377
7.994436 2.925712
8.094366 3.085837
8.194296 3.068929
8.294227 3.104742
8.394157 3.193177
8.494088 3.577163
8.594018 4.252543
8.693949 5.034875
8.793879 6.083919
8.893810 7.165683
8.993740 8.093430
9.093670 8.819634
9.193601 9.131131
9.293531 9.156002
9.393462 9.136407
9.493392 9.135795
9.593323 9.108058
9.693253 9.106995
9.793183 9.122546
9.893114 9.136602
9.993044 9.171244
10.092975 9.150638
10.192905 8.898214
10.292836 8.424981
10.392766 7.785772
10.492697 7.116576
10.592627 6.569547
10.692557 6.089107
10.792488 5.965918
10.892418 6.095368
10.992349 6.254190
11.092279 6.347118
11.192210 6.348210
11.292140 6.279404
11.392071 6.242677
11.492001 6.236395
11.591931 6.254615
11.691862 6.271640
11.791792 6.264706
11.891723 6.347241
11.991653 6.716167
12.091584 7.317983
12.191514 8.131255
12.291445 8.960497
12.391375 9.436392
12.491305 9.422726
12.591236 9.254880
12.691166 9.167993
12.791097 9.168079
12.891027 9.166472
12.990958 9.154381
13.090888 9.134328
13.190819 9.135823
13.290749 9.139000
13.390679 9.142076
13.490610 9.140768
13.590540 9.141081
13.690471 9.140318
13.790401 9.140005
13.890332 9.141880
13.990262 9.139648
14.090193 9.138316
14.190123 9.135699
14.290053 9.134080
14.389984 9.138761
14.489914 9.139853
14.589845 9.140474
14.689775 9.139239
14.789706 9.141267
14.889636 9.142382
14.989567 9.143416
15.089497 9.143612
15.189427 9.151333
15.289358 9.144267
15.389288 9.148274
15.489219 9.143172
15.589149 9.142176
15.689080 9.138888
15.789010 9.143093
15.888941 9.142673
15.988871 9.143869
16.088801 9.141696
16.188732 9.139976
16.288662 9.141593
16.388593 9.142080
16.488523 9.139270
16.588454 9.141036
16.688384 9.141448
16.788315 9.140437
16.888245 9.141099
16.988175 9.139254
17.088106 9.140849
17.188036 9.139850
17.287967 9.144216
17.387897 9.143111
17.487828 9.143186
17.587758 9.142941
17.687689 9.140418
17.787619 9.140756
17.887549 9.141158
17.987480 9.140541
18.087410 9.141851
18.187341 9.144175
18.287271 9.143408
18.387202 9.143974
18.487132 9.141423
18.587063 9.139273
18.686993 9.140159
18.786923 9.140803
18.886854 9.143938
18.986784 9.143937
19.086715 9.141762
19.186645 9.142304
19.286576 9.140647
19.386506 9.138952
19.486437 9.140558
19.586367 9.150870
19.686297 9.145896
19.786228 9.145034
19.886158 9.142481
19.986089 9.142299
20.086019 9.139110
20.185950 9.147522
20.285880 9.142823
20.385811 9.147437
20.485741 9.142437
20.585671 9.144910
20.685602 9.144194
20.785532 9.146470
20.885463 9.145489
20.985393 9.147409
21.085324 9.145726
21.185254 9.148006
21.285185 9.142704
21.385115 9.144661
21.485045 9.143074
21.584976 9.144815
21.684906 9.145361
21.784837 9.147065
21.884767 9.146741
21.984698 9.153280
22.084628 9.145719
22.184559 9.144410
22.284489 9.142696
22.384419 9.139224
22.484350 9.140962
22.584280 9.141034
22.684211 9.143147
22.784141 9.145297
22.884072 9.142888
22.984002 9.142268
23.083933 9.141614
23.183863 9.137964
23.283793 9.140973
23.383724 9.141700
23.483654 9.139405
23.583585 9.141392
23.683515 9.138605
23.783446 9.124911
23.883376 9.138353


==> matlabPlots/experiments/velocity_UAV54_x.txt <==
0.000000 -0.000766
0.100041 0.003186
0.200081 0.000638
0.300122 -0.026515
0.400162 -0.019132
0.500203 0.094024
0.600243 0.023302
0.700284 0.000027
0.800325 -0.005254
0.900365 -0.001240
1.000406 0.028245
1.100446 0.000075
1.200487 0.029073
1.300528 0.092012
1.400568 0.058899
1.500609 0.021198
1.600649 0.006090
1.700690 0.049681
1.800730 0.045314
1.900771 -0.019793
2.000812 -0.064253
2.100852 -0.061213
2.200893 0.003986
2.300933 -0.010636
2.400974 -0.008805
2.501015 0.004671
2.601055 0.030587
2.701096 0.032725
2.801136 0.070061
2.901177 0.018411
3.001217 -0.016602
3.101258 0.013155
3.201299 0.044637
3.301339 0.056669
3.401380 0.023607
3.501420 0.062203
3.601461 0.135490
3.701502 0.035611
3.801542 -0.164896
3.901583 -0.348065
4.001623 -0.682712
4.101664 -0.748077
4.201704 -0.796646
4.301745 -0.678362
4.401786 -0.425027
4.501826 -0.243554
4.601867 0.013487
4.701907 0.099373
4.801948 0.107143
4.901989 0.038728
5.002029 0.093053
5.102070 0.137381
5.202110 0.080614
5.302151 -0.080489
5.402191 -0.155012
5.502232 -0.171990
5.602273 -0.169203
5.702313 -0.177595
5.802354 -0.254139
5.902394 -0.149671
6.002435 -0.094206
6.102476 -0.067003
6.202516 -0.072712
6.302557 0.009407
6.402597 0.005270
6.502638 0.006587
6.602678 -0.032526
6.702719 0.008026
6.802760 0.079214
6.902800 0.060799
7.002841 0.056000
7.102881 0.038396
7.202922 -0.026828
7.302963 0.022578
7.403003 0.091631
7.503044 0.220583
7.603084 0.432131
7.703125 0.476320
7.803165 0.492890
7.903206 0.454254
8.003247 0.210611
8.103287 0.165583
8.203328 -0.008212
8.303368 -0.145447
8.403409 -0.150823
8.503450 -0.196522
8.603490 -0.130466
8.703531 -0.091742
8.803571 -0.045098
8.903612 -0.039482
9.003652 -0.054796
9.103693 -0.024596
9.203734 -0.047530
9.303774 -0.085292
9.403815 -0.139203
9.503855 -0.111253
9.603896 -0.104453
9.703936 -0.062806
9.803977 -0.007749
9.904018 0.070546
10.004058 0.105264
10.104099 0.112744
10.204139 0.062153
10.304180 0.065818
10.404221 0.013776
10.504261 -0.005863
10.604302 -0.005806
10.704342 0.038955
10.804383 0.129530
10.904423 0.159155
11.004464 0.276091
11.104505 0.365407
11.204545 0.370997
11.304586 0.319404
11.404626 0.097712
11.504667 -0.057923
11.604708 -0.008477
11.704748 0.055143
11.804789 0.017081
11.904829 0.069433
12.004870 0.078754
12.104910 -0.033416
12.204951 0.070764
12.304992 0.062295
12.405032 0.050610
12.505073 0.041445
12.605113 0.028234
12.705154 0.028207
12.805195 0.023744
12.905235 0.026718
13.005276 0.026328
13.105316 0.030548
13.205357 0.028955
13.305397 0.027641
13.405438 0.030207
13.505479 0.034860
13.605519 0.034683
13.705560 0.035556
13.805600 0.033292
13.905641 0.026589
14.005682 0.025292
14.105722 0.028991
14.205763 0.024136
14.305803 0.020473
14.405844 0.023580
14.505884 0.023889
14.605925 0.020010
14.705966 0.020232
14.806006 0.023311
14.906047 0.021337
15.006087 0.016093
15.106128 0.017164
15.206169 0.010735
15.306209 0.005921
15.406250 -0.001515
15.506290 -0.005745
15.606331 -0.002787
15.706371 -0.007140
15.806412 -0.011793
15.906453 -0.009762
16.006493 -0.011971
16.106534 -0.014748
16.206574 -0.013692
16.306615 -0.006587
16.406656 0.000998
16.506696 0.012428
16.606737 0.024125
16.706777 0.027273
16.806818 0.026198
16.906858 0.026705
17.006899 0.024001
17.106940 0.019512
17.206980 0.020797
17.307021 0.018681
17.407061 0.014883
17.507102 0.007485
17.607143 0.005288
17.707183 0.006454
17.807224 0.007496
17.907264 0.008960
18.007305 0.007532
18.107345 0.007299
18.207386 0.000451
18.307427 -0.007102
18.407467 -0.015682
18.507508 -0.019497
18.607548 -0.023462
18.707589 -0.026688
18.807630 -0.019554
18.907670 -0.019098
19.007711 -0.015508
19.107751 -0.011410
19.207792 -0.009683
19.307832 -0.003985
19.407873 0.003071
19.507914 0.013032
19.607954 0.018889
19.707995 0.020289
19.808035 0.015498
19.908076 0.014317
20.008116 0.006982
20.108157 0.006125
20.208198 0.003139
20.308238 0.000394
20.408279 -0.009396
20.508319 -0.017417


==> matlabPlots/experiments/velocity_UAV54_y.txt <==
0.000000 0.031135
0.100041 0.028740
0.200081 0.020195
0.300122 0.091857
0.400162 -0.012112
0.500203 0.068930
0.600243 0.004436
0.700284 -0.083345
0.800325 -0.077361
0.900365 -0.050487
1.000406 -0.045284
1.100446 -0.062419
1.200487 -0.030237
1.300528 -0.023352
1.400568 0.007353
1.500609 -0.003571
1.600649 -0.002029
1.700690 -0.087845
1.800730 -0.029102
1.900771 0.048632
2.000812 0.081347
2.100852 -0.009462
2.200893 0.000612
2.300933 -0.030510
2.400974 -0.003803
2.501015 0.003603
2.601055 0.013561
2.701096 -0.016827
2.801136 0.030198
2.901177 -0.018656
3.001217 0.009882
3.101258 -0.031014
3.201299 0.366474
3.301339 0.315823
3.401380 0.728884
3.501420 0.873364
3.601461 0.662538
3.701502 0.495931
3.801542 0.220481
3.901583 0.154447
4.001623 0.245714
4.101664 0.251218
4.201704 0.330505
4.301745 0.268230
4.401786 0.183140
4.501826 0.135221
4.601867 0.002181
4.701907 -0.236165
4.801948 -0.273836
4.901989 -0.152154
5.002029 -0.061233
5.102070 -0.119258
5.202110 -0.092899
5.302151 -0.062673
5.402191 0.010615
5.502232 0.092288
5.602273 0.098310
5.702313 0.043430
5.802354 0.087956
5.902394 -0.002104
6.002435 -0.149468
6.102476 0.079796
6.202516 0.030926
6.302557 0.181140
6.402597 0.187131
6.502638 0.063547
6.602678 -0.125736
6.702719 -0.120035
6.802760 -0.082785
6.902800 -0.031225
7.002841 0.005291
7.102881 -0.062817
7.202922 -0.000547
7.302963 0.065853
7.403003 0.207173
7.503044 0.166782
7.603084 0.385053
7.703125 0.477698
7.803165 0.532204
7.903206 0.511963
8.003247 0.371473
8.103287 0.256230
8.203328 0.135899
8.303368 0.145166
8.403409 0.138243
8.503450 0.005555
8.603490 0.009774
8.703531 -0.014048
8.803571 0.022097
8.903612 -0.063602
9.003652 -0.114208
9.103693 -0.178080
9.203734 -0.259499
9.303774 -0.307776
9.403815 -0.505523
9.503855 -0.510613
9.603896 -0.456448
9.703936 -0.315893
9.803977 -0.086752
9.904018 -0.035869
10.004058 -0.091648
10.104099 -0.108466
10.204139 -0.110521
10.304180 -0.092880
10.404221 0.025349
10.504261 0.046098
10.604302 0.011006
10.704342 -0.024421
10.804383 -0.219202
10.904423 -0.301173
11.004464 -0.433689
11.104505 -0.447060
11.204545 -0.466231
11.304586 -0.362854
11.404626 -0.130432
11.504667 -0.017407
11.604708 0.055222
11.704748 0.045082
11.804789 0.108443
11.904829 0.057015
12.004870 0.060547
12.104910 0.068635
12.204951 0.056595
12.304992 0.058823
12.405032 0.046924
12.505073 0.041929
12.605113 0.022706
12.705154 0.013109
12.805195 0.002528
12.905235 -0.011612
13.005276 -0.016623
13.105316 -0.028602
13.205357 -0.024088
13.305397 -0.015173
13.405438 -0.002753
13.505479 0.002746
13.605519 0.010557
13.705560 0.021790
13.805600 0.025930
13.905641 0.022596
14.005682 0.018131
14.105722 0.007728
14.205763 0.009519
14.305803 0.008969
14.405844 0.007028
14.505884 0.011886
14.605925 0.014112
14.705966 0.017768
14.806006 0.025549
14.906047 0.026906
15.006087 0.018527
15.106128 0.009729
15.206169 0.004554
15.306209 -0.010228
15.406250 -0.022336
15.506290 -0.035741
15.606331 -0.048596
15.706371 -0.055502
15.806412 -0.052738
15.906453 -0.052254
16.006493 -0.041364
16.106534 -0.029485
16.206574 -0.022538
16.306615 -0.019485
16.406656 -0.010795
16.506696 -0.024160
16.606737 -0.032619
16.706777 -0.038538
16.806818 -0.037242
16.906858 -0.027301
17.006899 -0.030496
17.106940 -0.028753
17.206980 -0.038214
17.307021 -0.038962
17.407061 -0.036157
17.507102 -0.027988
17.607143 -0.023488
17.707183 -0.012324
17.807224 -0.007511
17.907264 0.001451
18.007305 0.012745
18.107345 0.026085
18.207386 0.038763
18.307427 0.048473
18.407467 0.058731
18.507508 0.066042
18.607548 0.055610
18.707589 0.046977
18.807630 0.039806
18.907670 0.030382
19.007711 0.017005
19.107751 0.004058
19.207792 -0.008840
19.307832 -0.020066
19.407873 -0.025064
19.507914 -0.024498
19.607954 -0.019899
19.707995 -0.010487
19.808035 -0.007039
19.908076 0.002530
20.008116 0.013417
20.108157 0.020356
20.208198 0.034357
20.308238 0.039645
20.408279 0.042114
20.508319 0.040147


==> matlabPlots/experiments/velocity_UAV54_z.txt <==
0.000000 -0.005495
0.100041 0.003983
0.200081 -0.003084
0.300122 0.025307
0.400162 0.293722
0.500203 0.459554
0.600243 0.396466
0.700284 0.148732
0.800325 -0.049581
0.900365 -0.079578
1.000406 -0.053489
1.100446 -0.033878
1.200487 -0.028261
1.300528 -0.059968
1.400568 -0.035653
1.500609 -0.042614
1.600649 -0.047327
1.700690 -0.039206
1.800730 -0.060594
1.900771 -0.021396
2.000812 -0.052523
2.100852 -0.058484
2.200893 -0.037979
2.300933 -0.086795
2.400974 -0.055924
2.501015 -0.055437
2.601055 -0.050145
2.701096 -0.036296
2.801136 -0.028718
2.901177 -0.043305
3.001217 -0.015338
3.101258 -0.038276
3.201299 -0.060689
3.301339 -0.059545
3.401380 0.025612
3.501420 0.018894
3.601461 0.058122
3.701502 0.050126
3.801542 0.100224
3.901583 0.159908
4.001623 0.151882
4.101664 0.082486
4.201704 0.086099
4.301745 0.094911
4.401786 0.075154
4.501826 -0.000705
4.601867 -0.027908
4.701907 -0.017009
4.801948 0.010717
4.901989 0.024355
5.002029 -0.020798
5.102070 -0.033981
5.202110 -0.046756
5.302151 -0.010282
5.402191 0.012184
5.502232 0.061201
5.602273 0.217887
5.702313 0.485707
5.802354 0.590208
5.902394 0.772398
6.002435 0.745303
6.102476 0.580289
6.202516 0.387070
6.302557 0.126109
6.402597 0.053871
6.502638 0.045463
6.602678 0.062340
6.702719 0.029614
6.802760 0.049650
6.902800 -0.014522
7.002841 0.002743
7.102881 -0.015491
7.202922 -0.021187
7.302963 -0.031366
7.403003 0.019992
7.503044 -0.014160
7.603084 -0.000104
7.703125 -0.031978
7.803165 -0.032114
7.903206 -0.020697
8.003247 -0.033225
8.103287 -0.016929
8.203328 0.004275
8.303368 0.046917
8.403409 -0.048770
8.503450 -0.048101
8.603490 0.009700
8.703531 -0.028376
8.803571 -0.030493
8.903612 -0.038362
9.003652 -0.030301
9.103693 -0.024474
9.203734 -0.112301
9.303774 -0.373364
9.403815 -0.461946
9.503855 -0.509741
9.603896 -0.376352
9.703936 -0.083110
9.803977 -0.000589
9.904018 0.018924
10.004058 -0.009798
10.104099 0.014709
10.204139 -0.017464
10.304180 0.009846
10.404221 -0.009493
10.504261 -0.002403
10.604302 0.014583
10.704342 -0.000802
10.804383 -0.171567
10.904423 -0.411398
11.004464 -0.388431
11.104505 -0.422797
11.204545 -0.411529
11.304586 -0.379162
11.404626 -0.138336
11.504667 -0.301742
11.604708 -0.482574
11.704748 -0.599747
11.804789 -0.163236
11.904829 -0.031231
12.004870 -0.010800
12.104910 0.007776
12.204951 0.028429
12.304992 0.040489
12.405032 0.048771
12.505073 0.051077
12.605113 0.051453
12.705154 0.048266
12.805195 0.048148
12.905235 0.037226
13.005276 0.030019
13.105316 0.022560
13.205357 0.014706
13.305397 0.016696
13.405438 0.013983
13.505479 0.008263
13.605519 0.004775
13.705560 0.006017
13.805600 0.008000
13.905641 0.007704
14.005682 0.009977
14.105722 0.003182
14.205763 0.003385
14.305803 0.008842
14.405844 0.006519
14.505884 0.005668
14.605925 0.004930
14.705966 0.007127
14.806006 0.003916
14.906047 0.003830
15.006087 0.006483
15.106128 0.003274
15.206169 0.005130
15.306209 0.003287
15.406250 0.003178
15.506290 0.004591
15.606331 0.001340
15.706371 0.002080
15.806412 0.006735
15.906453 -0.003300
16.006493 -0.004345
16.106534 -0.000694
16.206574 -0.001033
16.306615 -0.006368
16.406656 -0.015746
16.506696 -0.018666
16.606737 -0.013489
16.706777 -0.011511
16.806818 -0.006443
16.906858 -0.009657
17.006899 -0.008920
17.106940 -0.004237
17.206980 -0.005573
17.307021 -0.007672
17.407061 -0.004292
17.507102 -0.005949
17.607143 -0.004501
17.707183 -0.002948
17.807224 -0.001658
17.907264 0.003497
18.007305 0.000768
18.107345 -0.002952
18.207386 0.000404
18.307427 0.000367
18.407467 0.002261
18.507508 0.005318
18.607548 0.005753
18.707589 0.005164
18.807630 -0.001098
18.907670 -0.001443
19.007711 -0.001677
19.107751 -0.001681
19.207792 -0.003328
19.307832 -0.007804
19.407873 -0.011164
19.507914 -0.013444
19.607954 -0.017487
19.707995 -0.014357
19.808035 -0.009354
19.908076 -0.003863
20.008116 0.002628
20.108157 -0.003482
20.208198 0.000047
20.308238 0.002391
20.408279 0.007103
20.508319 0.009582


==> matlabPlots/experiments/velocity_UAV60_x.txt <==
0.000000 0.029124
0.099819 0.058741
0.199638 0.067360
0.299457 0.149623
0.399276 0.133356
0.499094 -0.056455
0.598913 -0.056870
0.698732 -0.056442
0.798551 -0.034902
0.898370 0.010401
0.998189 0.048495
1.098008 0.096636
1.197827 0.151476
1.297645 0.151990
1.397464 0.082257
1.497283 0.092931
1.597102 -0.043056
1.696921 -0.055121
1.796740 -0.018971
1.896559 0.049185
1.996378 0.094711
2.096196 0.118286
2.196015 0.042933
2.295834 -0.013699
2.395653 -0.000348
2.495472 0.024883
2.595291 0.017852
2.695110 -0.018779
2.794929 -0.043068
2.894747 0.012679
2.994566 0.073834
3.094385 0.070426
3.194204 -0.259842
3.294023 -0.137813
3.393842 -0.441461
3.493661 -0.646870
3.593480 -0.716169
3.693298 -0.705430
3.793117 -0.621421
3.892936 -0.433790
3.992755 -0.217479
4.092574 0.041788
4.192393 0.235660
4.292212 0.454904
4.392031 0.443286
4.491849 0.315361
4.591668 0.347859
4.691487 0.366517
4.791306 0.339978
4.891125 0.163787
4.990944 0.133428
5.090763 0.016084
5.190582 -0.038964
5.290400 -0.163601
5.390219 -0.205122
5.490038 -0.182566
5.589857 -0.110179
5.689676 -0.023826
5.789495 0.047508
5.889314 0.157514
5.989133 0.145197
6.088951 0.133565
6.188770 0.109037
6.288589 0.002357
6.388408 -0.126452
6.488227 -0.346455
6.588046 -0.444552
6.687865 -0.646317
6.787684 -0.575854
6.887503 -0.316154
6.987321 -0.010075
7.087140 0.333231
7.186959 0.126154
7.286778 -0.102868
7.386597 -0.230999
7.486416 -0.306594
7.586235 -0.426119
7.686054 -0.437884
7.785872 -0.317199
7.885691 -0.231335
7.985510 -0.174292
8.085329 -0.052919
8.185148 -0.021955
8.284967 0.078343
8.384786 0.102258
8.484605 0.102265
8.584423 0.073192
8.684242 -0.024960
8.784061 -0.031401
8.883880 -0.045788
8.983699 -0.090907
9.083518 -0.022449
9.183337 0.004477
9.283156 -0.028498
9.383156 -0.028498
9.483156 -0.028498
9.583156 -0.028498
9.683156 -0.028498
9.783156 -0.028498
9.883156 -0.028498
9.983156 -0.028498
10.183156 -0.028498


==> matlabPlots/experiments/velocity_UAV60_y.txt <==
0.000000 0.077935
0.099819 0.085399
0.199638 0.104310
0.299457 0.065286
0.399276 -0.005622
0.499094 0.063265
0.598913 -0.035887
0.698732 -0.058837
0.798551 -0.061260
0.898370 -0.107072
0.998189 -0.070794
1.098008 0.052331
1.197827 0.103420
1.297645 0.043155
1.397464 0.081104
1.497283 0.048930
1.597102 0.073050
1.696921 0.085424
1.796740 0.011108
1.896559 -0.087672
1.996378 -0.012591
2.096196 0.018102
2.196015 0.048711
2.295834 0.050856
2.395653 0.020523
2.495472 0.026038
2.595291 0.043812
2.695110 0.036955
2.794929 -0.023044
2.894747 -0.072452
2.994566 0.090203
3.094385 0.089138
3.194204 0.419216
3.294023 0.180018
3.393842 0.689242
3.493661 0.932713
3.593480 0.911423
3.693298 0.929589
3.793117 0.890636
3.892936 0.707130
3.992755 0.552074
4.092574 0.307665
4.192393 0.132475
4.292212 -0.060721
4.392031 -0.087408
4.491849 -0.156793
4.591668 -0.245926
4.691487 -0.312160
4.791306 -0.339487
4.891125 -0.279697
4.990944 -0.313389
5.090763 -0.494679
5.190582 -0.783493
5.290400 -0.968998
5.390219 -0.962357
5.490038 -0.909185
5.589857 -0.942075
5.689676 -0.822117
5.789495 -0.735750
5.889314 -0.694551
5.989133 -0.562939
6.088951 -0.428893
6.188770 -0.418102
6.288589 -0.138581
6.388408 -0.088383
6.488227 -0.185983
6.588046 -0.278766
6.687865 -0.411426
6.787684 -0.286657
6.887503 -0.214543
6.987321 -0.269415
7.087140 0.078511
7.186959 0.433224
7.286778 0.534168
7.386597 0.743271
7.486416 0.940789
7.586235 0.967946
7.686054 0.934285
7.785872 0.920231
7.885691 0.626221
7.985510 0.417618
8.085329 0.141161
8.185148 0.078113
8.284967 0.176346
8.384786 0.287315
8.484605 0.521850
8.584423 0.545130
8.684242 0.457737
8.784061 0.425268
8.883880 0.433192
8.983699 0.351001
9.083518 0.249078
9.183337 -0.010324
9.283156 -0.115279
9.383156 -0.055279
9.483156 0.055279
9.583156 0.000000
9.683156 0.000000
9.783156 0.000000
9.883156 0.000000
9.983156 0.000000
10.183156 0.000000


==> matlabPlots/experiments/velocity_UAV60_z.txt <==
0.000000 0.020169
0.099819 0.021340
0.199638 0.025228
0.299457 0.050452
0.399276 0.145959
0.499094 0.495588
0.598913 0.483398
0.698732 0.274334
0.798551 0.089186
0.898370 0.000542
0.998189 -0.012575
1.098008 -0.045817
1.197827 -0.081746
1.297645 -0.095658
1.397464 -0.050148
1.497283 -0.114599
1.597102 -0.072053
1.696921 -0.032016
1.796740 -0.026618
1.896559 -0.036565
1.996378 -0.048422
2.096196 -0.046304
2.196015 -0.030450
2.295834 -0.017467
2.395653 -0.042905
2.495472 -0.030127
2.595291 0.024022
2.695110 0.024268
2.794929 0.031096
2.894747 -0.000060
2.994566 0.000711
3.094385 -0.002876
3.194204 -0.029218
3.294023 -0.106604
3.393842 0.014093
3.493661 0.043974
3.593480 0.019393
3.693298 0.017472
3.793117 0.012776
3.892936 0.039948
3.992755 0.056115
4.092574 0.259600
4.192393 0.467785
4.292212 0.563907
4.392031 0.660462
4.491849 0.700195
4.591668 0.704338
4.691487 0.620370
4.791306 0.586580
4.891125 0.374102
4.990944 0.099890
5.090763 -0.013300
5.190582 -0.030369
5.290400 -0.017164
5.390219 -0.016877
5.490038 0.022654
5.589857 0.052269
5.689676 0.096661
5.789495 0.128585
5.889314 0.127669
5.989133 0.093282
6.088951 0.058956
6.188770 -0.011185
6.288589 0.198700
6.388408 0.396336
6.488227 0.299216
6.588046 0.085494
6.687865 -0.222962
6.787684 -0.463472
6.887503 -0.370013
6.987321 -0.079790
7.087140 0.074807
7.186959 0.041036
7.286778 -0.127860
7.386597 -0.222533
7.486416 -0.304899
7.586235 -0.309017
7.686054 -0.235539
7.785872 -0.167617
7.885691 -0.072702
7.985510 0.030499
8.085329 0.044340
8.185148 0.006392
8.284967 -0.310900
8.384786 -0.564542
8.484605 -0.715293
8.584423 -0.835220
8.684242 -0.830869
8.784061 -0.796229
8.883880 -0.709743
8.983699 -0.573672
9.083518 -0.109785
9.183337 -0.291788
9.283156 -0.477308
9.383156 -0.427308
9.483156 -0.377308
9.583156 -0.277308
9.683156 -0.177308
9.783156 0.000000
9.883156 0.000000
9.983156 0.000000
10.183156 0.000000


==> matlabPlots/experiments/velocity_UAV61_x.txt <==
0.000000 0.056728
0.099930 0.034669
0.199861 0.022058
0.299791 0.031657
0.399722 0.057888
0.499652 0.070488
0.599583 -0.016141
0.699513 -0.087229
0.799444 -0.125315
0.899374 -0.009888
0.999304 0.052459
1.099235 0.030754
1.199165 0.036080
1.299096 0.079368
1.399026 0.116025
1.498957 0.147006
1.598887 0.173193
1.698818 0.178815
1.798748 0.185359
1.898678 0.072948
1.998609 0.098287
2.098539 0.046978
2.198470 0.028470
2.298400 -0.096922
2.398331 -0.095255
2.498261 -0.081289
2.598192 -0.033149
2.698122 0.052021
2.798052 0.033421
2.897983 0.000502
2.997913 -0.001051
3.097844 -0.002582
3.197774 -0.127503
3.297705 -0.219986
3.397635 -0.348050
3.497566 -0.239304
3.597496 -0.131795
3.697426 -0.037133
3.797357 -0.005702
3.897287 -0.010029
3.997218 -0.098586
4.097148 -0.109746
4.197079 -0.135745
4.297009 -0.179126
4.396940 -0.151638
4.496870 -0.163507
4.596800 -0.183201
4.696731 -0.151634
4.796661 -0.126494
4.896592 -0.089240
4.996522 -0.050466
5.096453 -0.021881
5.196383 0.023721
5.296314 -0.079707
5.396244 -0.064176
5.496174 -0.186640
5.596105 -0.345213
5.696035 -0.254761
5.795966 -0.275550
5.895896 -0.099072
5.995827 -0.027195
6.095757 -0.030315
6.195688 -0.053832
6.295618 -0.074236
6.395548 -0.059704
6.495479 -0.040591
6.595409 -0.053234
6.695340 -0.035048
6.795270 -0.050279
6.895201 -0.128473
6.995131 -0.152254
7.095062 -0.382369
7.194992 -0.468110
7.294922 -0.308848
7.394853 -0.370228
7.494783 -0.114602
7.594714 -0.011207
7.694644 0.038102
7.794575 0.052198
7.894505 -0.041172
7.994436 -0.096176
8.094366 -0.148149
8.194296 -0.096169
8.294227 -0.065543
8.394157 -0.029997
8.494088 -0.054831
8.594018 -0.022876
8.693949 -0.081585
8.793879 -0.086849
8.893810 0.004325
8.993740 0.048167
9.093670 0.131740
9.193601 0.007410
9.293531 -0.075687
9.393462 0.014455
9.493392 0.028689
9.593323 0.012807
9.693253 0.064147
9.793183 0.043067
9.893114 0.022933
9.993044 0.023999
10.092975 0.107342
10.192905 0.064609
10.292836 0.097332
10.392766 0.184633
10.492697 0.121063
10.592627 0.080492
10.692557 0.044335
10.792488 -0.031520
10.892418 -0.060411
10.992349 -0.026988
11.092279 0.000493
11.192210 0.020148
11.292140 -0.008150
11.392071 0.001529
11.492001 0.047874
11.591931 0.037908
11.691862 0.275120
11.791792 0.279165
11.891723 0.639486
11.991653 0.638716
12.091584 0.670918
12.191514 0.659624
12.291445 0.562188
12.391375 0.131204
12.491305 -0.148332
12.591236 -0.092413
12.691166 -0.040751
12.791097 0.049292
12.891027 0.000814
12.990958 0.012476
13.090888 0.013015
13.190819 0.013413
13.290749 0.019642
13.390679 0.038295
13.490610 0.040901
13.590540 0.040741
13.690471 0.047828
13.790401 0.053822
13.890332 0.045403
13.990262 0.025789
14.090193 0.017382
14.190123 0.004534
14.290053 -0.001409
14.389984 -0.003347
14.489914 -0.005090
14.589845 -0.008810
14.689775 -0.013609
14.789706 -0.011029
14.889636 -0.005785
14.989567 -0.009359
15.089497 0.001391
15.189427 0.005848
15.289358 0.008372
15.389288 0.006507
15.489219 -0.003532
15.589149 -0.008198
15.689080 -0.007821
15.789010 -0.004473
15.888941 -0.009001
15.988871 -0.036941
16.088801 -0.042885
16.188732 -0.048569
16.288662 -0.037513
16.388593 -0.022424
16.488523 -0.011110
16.588454 -0.003526
16.688384 -0.000652
16.788315 -0.008647
16.888245 -0.005213
16.988175 -0.000201
17.088106 -0.000089
17.188036 -0.005333
17.287967 -0.012523
17.387897 -0.027964
17.487828 -0.035162
17.587758 -0.031588
17.687689 -0.031688
17.787619 -0.046417
17.887549 -0.050766
17.987480 -0.034133
18.087410 -0.032915
18.187341 -0.011954
18.287271 0.000395
18.387202 0.005481
18.487132 0.011919
18.587063 0.015632
18.686993 0.004371
18.786923 0.001155
18.886854 0.006444
18.986784 0.011506
19.086715 0.018798
19.186645 0.022300
19.286576 0.023765
19.386506 0.029469
19.486437 0.042723
19.586367 0.057979
19.686297 0.071116
19.786228 0.067621
19.886158 0.072557
19.986089 0.072929
20.086019 0.078263
20.185950 0.089656
20.285880 0.066495
20.385811 0.050033
20.485741 0.037329
20.585671 0.025320
20.685602 0.023047
20.785532 0.023595
20.885463 0.029366
20.985393 0.031844
21.085324 0.039295
21.185254 0.044347
21.285185 0.041640
21.385115 0.038584
21.485045 0.032300
21.584976 0.030938
21.684906 0.031539
21.784837 0.026947
21.884767 0.015638
21.984698 0.001002
22.084628 -0.015956
22.184559 -0.033970
22.284489 -0.042255
22.384419 -0.045863
22.484350 -0.042329
22.584280 -0.034317
22.684211 -0.020602
22.784141 -0.022651
22.884072 -0.028638
22.984002 -0.037972
23.083933 -0.050624
23.183863 -0.058696
23.283793 -0.051819
23.383724 -0.049774
23.483654 -0.070172
23.583585 -0.081954
23.683515 -0.074283
23.783446 -0.064282
23.883376 -0.024348


==> matlabPlots/experiments/velocity_UAV61_y.txt <==
0.000000 -0.038313
0.099930 -0.046569
0.199861 -0.037811
0.299791 0.018990
0.399722 0.157192
0.499652 -0.048658
0.599583 -0.045615
0.699513 -0.066165
0.799444 -0.047137
0.899374 -0.123315
0.999304 -0.096332
1.099235 -0.072191
1.199165 0.004003
1.299096 -0.014818
1.399026 0.007346
1.498957 -0.077752
1.598887 -0.144436
1.698818 -0.013399
1.798748 -0.019353
1.898678 -0.076635
1.998609 0.000964
2.098539 0.012299
2.198470 0.062549
2.298400 0.017000
2.398331 -0.007035
2.498261 -0.078360
2.598192 0.051855
2.698122 0.069397
2.798052 -0.023237
2.897983 -0.010028
2.997913 0.004036
3.097844 0.097718
3.197774 0.375610
3.297705 0.316575
3.397635 0.578404
3.497566 0.431942
3.597496 0.274232
3.697426 0.213169
3.797357 0.169638
3.897287 0.308440
3.997218 0.477040
4.097148 0.363450
4.197079 0.374850
4.297009 0.254023
4.396940 0.151053
4.496870 0.135758
4.596800 0.064540
4.696731 0.020451
4.796661 -0.032248
4.896592 -0.024055
4.996522 0.019840
5.096453 0.049158
5.196383 0.077630
5.296314 0.156190
5.396244 0.202099
5.496174 0.304873
5.596105 0.402216
5.696035 0.327063
5.795966 0.259520
5.895896 0.118823
5.995827 0.005873
6.095757 0.082069
6.195688 -0.005955
6.295618 -0.032631
6.395548 -0.051150
6.495479 -0.063372
6.595409 0.025452
6.695340 0.023037
6.795270 0.073246
6.895201 0.032341
6.995131 -0.059694
7.095062 -0.027076
7.194992 -0.136737
7.294922 -0.045574
7.394853 0.043994
7.494783 0.029908
7.594714 -0.013216
7.694644 -0.092112
7.794575 -0.146437
7.894505 -0.172700
7.994436 -0.134713
8.094366 -0.084631
8.194296 -0.094201
8.294227 -0.110605
8.394157 -0.011234
8.494088 -0.032305
8.594018 -0.052344
8.693949 -0.411393
8.793879 -0.558065
8.893810 -0.372235
8.993740 -0.323835
9.093670 -0.124135
9.193601 0.079482
9.293531 0.068722
9.393462 -0.015458
9.493392 -0.048999
9.593323 -0.003929
9.693253 -0.069405
9.793183 -0.015969
9.893114 0.005162
9.993044 -0.001868
10.092975 0.164972
10.192905 0.292589
10.292836 0.481062
10.392766 0.546391
10.492697 0.417736
10.592627 0.375148
10.692557 0.130289
10.792488 -0.116651
10.892418 -0.204659
10.992349 -0.106899
11.092279 -0.024113
11.192210 0.059493
11.292140 0.030949
11.392071 -0.002323
11.492001 -0.016511
11.591931 0.008653
11.691862 -0.035571
11.791792 -0.004508
11.891723 -0.256697
11.991653 -0.353524
12.091584 -0.498646
12.191514 -0.675762
12.291445 -0.451108
12.391375 -0.108509
12.491305 0.117863
12.591236 0.073404
12.691166 0.033507
12.791097 0.069866
12.891027 0.026032
12.990958 0.050680
13.090888 0.020910
13.190819 0.025784
13.290749 0.021539
13.390679 0.009621
13.490610 0.013068
13.590540 0.024843
13.690471 0.015474
13.790401 0.005099
13.890332 0.003294
13.990262 0.024651
14.090193 0.025853
14.190123 0.045900
14.290053 0.050265
14.389984 0.048802
14.489914 0.048664
14.589845 0.024626
14.689775 -0.013610
14.789706 -0.030727
14.889636 -0.031187
14.989567 -0.036567
15.089497 -0.043637
15.189427 -0.046565
15.289358 -0.049410
15.389288 -0.040418
15.489219 -0.040077
15.589149 -0.039286
15.689080 -0.031469
15.789010 -0.034766
15.888941 -0.041880
15.988871 -0.033455
16.088801 -0.031922
16.188732 -0.021736
16.288662 -0.026766
16.388593 -0.031331
16.488523 -0.020294
16.588454 -0.006458
16.688384 0.002628
16.788315 -0.002205
16.888245 0.008025
16.988175 0.014598
17.088106 0.003172
17.188036 0.002522
17.287967 -0.005929
17.387897 0.000513
17.487828 -0.006065
17.587758 -0.020339
17.687689 -0.024915
17.787619 -0.007942
17.887549 -0.000693
17.987480 0.002099
18.087410 0.012577
18.187341 -0.003458
18.287271 -0.001291
18.387202 0.001661
18.487132 0.014555
18.587063 0.021197
18.686993 0.034645
18.786923 0.029061
18.886854 0.020279
18.986784 0.011423
19.086715 -0.012060
19.186645 -0.037706
19.286576 -0.043621
19.386506 -0.044402
19.486437 -0.050068
19.586367 -0.053558
19.686297 -0.058771
19.786228 -0.029569
19.886158 -0.005196
19.986089 0.001820
20.086019 -0.005745
20.185950 -0.019647
20.285880 -0.021365
20.385811 -0.016176
20.485741 -0.016306
20.585671 -0.017168
20.685602 -0.008413
20.785532 -0.006581
20.885463 -0.005205
20.985393 -0.003561
21.085324 -0.004073
21.185254 0.003115
21.285185 0.025898
21.385115 0.001765
21.485045 -0.011912
21.584976 -0.027016
21.684906 -0.041473
21.784837 -0.049191
21.884767 -0.046219
21.984698 -0.024819
22.084628 -0.014091
22.184559 -0.023309
22.284489 -0.011961
22.384419 -0.007236
22.484350 -0.000784
22.584280 -0.000366
22.684211 -0.002571
22.784141 -0.000500
22.884072 0.011127
22.984002 0.025250
23.083933 0.026697
23.183863 0.014891
23.283793 0.000725
23.383724 0.026278
23.483654 0.101350
23.583585 0.135195
23.683515 0.140855
23.783446 0.152522
23.883376 0.122581


==> matlabPlots/experiments/velocity_UAV61_z.txt <==
0.000000 -0.003022
0.099930 -0.003201
0.199861 -0.002619
0.299791 0.065568
0.399722 0.107524
0.499652 0.439938
0.599583 0.544218
0.699513 0.303065
0.799444 0.136612
0.899374 0.032269
0.999304 -0.013469
1.099235 0.014903
1.199165 0.000280
1.299096 -0.001528
1.399026 -0.040579
1.498957 0.002138
1.598887 -0.008176
1.698818 -0.003353
1.798748 -0.003140
1.898678 -0.060306
1.998609 -0.054124
2.098539 -0.045733
2.198470 0.020178
2.298400 -0.024091
2.398331 -0.003502
2.498261 0.061180
2.598192 0.036062
2.698122 0.003334
2.798052 -0.003955
2.897983 0.022609
2.997913 -0.014541
3.097844 -0.051049
3.197774 -0.162104
3.297705 -0.060283
3.397635 0.009754
3.497566 -0.013276
3.597496 0.012397
3.697426 0.026659
3.797357 0.109199
3.897287 0.189170
3.997218 0.126916
4.097148 0.099619
4.197079 -0.003247
4.297009 -0.081224
4.396940 -0.042534
4.496870 0.030379
4.596800 0.016782
4.696731 -0.027055
4.796661 -0.002542
4.896592 0.038220
4.996522 -0.000379
5.096453 -0.001169
5.196383 0.017573
5.296314 0.039576
5.396244 0.246467
5.496174 0.357520
5.596105 0.512988
5.696035 0.513143
5.795966 0.251141
5.895896 0.064413
5.995827 -0.035616
6.095757 -0.041177
6.195688 -0.050486
6.295618 0.025523
6.395548 0.020984
6.495479 0.028208
6.595409 0.057831
6.695340 0.044203
6.795270 0.038579
6.895201 0.051401
6.995131 0.111431
7.095062 0.237296
7.194992 0.541049
7.294922 0.632866
7.394853 0.413716
7.494783 0.209614
7.594714 0.101521
7.694644 -0.006684
7.794575 -0.013835
7.894505 0.028024
7.994436 -0.010986
8.094366 -0.024051
8.194296 -0.002782
8.294227 -0.051392
8.394157 -0.019766
8.494088 -0.110764
8.594018 -0.289767
8.693949 -0.421502
8.793879 -0.534253
8.893810 -0.534230
8.993740 -0.248160
9.093670 0.005094
9.193601 0.028648
9.293531 0.015122
9.393462 -0.022150
9.493392 -0.047891
9.593323 -0.053591
9.693253 -0.052964
9.793183 -0.057978
9.893114 -0.046281
9.993044 -0.037465
10.092975 -0.067747
10.192905 -0.366647
10.292836 -0.426698
10.392766 -0.586621
10.492697 -0.608799
10.592627 -0.303285
10.692557 -0.082097
10.792488 0.006132
10.892418 -0.010357
10.992349 -0.003958
11.092279 0.015835
11.192210 0.024538
11.292140 0.019543
11.392071 -0.012238
11.492001 0.018017
11.591931 0.007703
11.691862 -0.030389
11.791792 -0.074893
11.891723 -0.118269
11.991653 -0.076342
12.091584 0.012307
12.191514 -0.042058
12.291445 -0.076504
12.391375 -0.041276
12.491305 -0.259629
12.591236 -0.446689
12.691166 -0.503931
12.791097 0.033281
12.891027 -0.026266
12.990958 -0.015817
13.090888 -0.012842
13.190819 -0.005846
13.290749 -0.000910
13.390679 0.010011
13.490610 0.008239
13.590540 0.016022
13.690471 0.024201
13.790401 0.013551
13.890332 0.000201
13.990262 -0.005324
14.090193 -0.001376
14.190123 0.016160
14.290053 0.019866
14.389984 0.010823
14.489914 0.007235
14.589845 0.004731
14.689775 0.010861
14.789706 0.003478
14.889636 -0.005956
14.989567 -0.000717
15.089497 0.002495
15.189427 -0.003861
15.289358 -0.010433
15.389288 -0.012212
15.489219 -0.017129
15.589149 -0.007722
15.689080 -0.012703
15.789010 -0.015548
15.888941 -0.016178
15.988871 -0.014265
16.088801 -0.010805
16.188732 -0.009956
16.288662 -0.014539
16.388593 -0.017773
16.488523 -0.011351
16.588454 -0.004076
16.688384 -0.001898
16.788315 0.001452
16.888245 0.000736
16.988175 -0.000046
17.088106 -0.000114
17.188036 0.009403
17.287967 0.012128
17.387897 0.020132
17.487828 0.011692
17.587758 0.011316
17.687689 0.003459
17.787619 0.001448
17.887549 -0.002686
17.987480 0.004315
18.087410 0.005642
18.187341 0.003273
18.287271 0.003303
18.387202 -0.000305
18.487132 -0.005573
18.587063 -0.005984
18.686993 0.007786
18.786923 0.007557
18.886854 0.004650
18.986784 0.015112
19.086715 0.011703
19.186645 0.000297
19.286576 -0.005031
19.386506 -0.021977
19.486437 -0.027622
19.586367 -0.035498
19.686297 -0.031259
19.786228 -0.019849
19.886158 -0.018243
19.986089 -0.029851
20.086019 -0.043486
20.185950 -0.057675
20.285880 -0.050015
20.385811 -0.045496
20.485741 -0.034536
20.585671 -0.022090
20.685602 -0.017075
20.785532 -0.006025
20.885463 -0.009702
20.985393 -0.007042
21.085324 -0.000449
21.185254 0.005024
21.285185 0.001274
21.385115 -0.005836
21.485045 -0.010960
21.584976 -0.010371
21.684906 -0.010294
21.784837 -0.006115
21.884767 -0.006228
21.984698 -0.012874
22.084628 -0.015300
22.184559 -0.004854
22.284489 0.002543
22.384419 0.005402
22.484350 0.003547
22.584280 -0.005793
22.684211 -0.013152
22.784141 -0.013677
22.884072 -0.014176
22.984002 -0.008808
23.083933 -0.001066
23.183863 -0.001235
23.283793 -0.010301
23.383724 -0.002029
23.483654 0.007867
23.583585 0.004950
23.683515 0.012864
23.783446 0.019275
23.883376 0.010796


==> matlabPlots/splines/acceleration.txt <==
 0         0
0.0100    0.0997
0.0200    0.1975
0.0300    0.2934
0.0400    0.3873
0.0500    0.4794
0.0600    0.5696
0.0700    0.6579
0.0800    0.7443
0.0900    0.8289
0.1000    0.9117
0.1100    0.9926
0.1200    1.0717
0.1300    1.1490
0.1400    1.2246
0.1500    1.2983
0.1600    1.3703
0.1700    1.4406
0.1800    1.5091
0.1900    1.5759
0.2000    1.6410
0.2100    1.7044
0.2200    1.7661
0.2300    1.8261
0.2400    1.8845
0.2500    1.9412
0.2600    1.9963
0.2700    2.0498
0.2800    2.1016
0.2900    2.1519
0.3000    2.2006
0.3100    2.2477
0.3200    2.2932
0.3300    2.3372
0.3400    2.3797
0.3500    2.4206
0.3600    2.4600
0.3700    2.4980
0.3800    2.5344
0.3900    2.5694
0.4000    2.6029
0.4100    2.6350
0.4200    2.6657
0.4300    2.6949
0.4400    2.7227
0.4500    2.7491
0.4600    2.7742
0.4700    2.7978
0.4800    2.8201
0.4900    2.8411
0.5000    2.8607
0.5100    2.8790
0.5200    2.8960
0.5300    2.9117
0.5400    2.9262
0.5500    2.9393
0.5600    2.9512
0.5700    2.9619
0.5800    2.9713
0.5900    2.9795
0.6000    2.9865
0.6100    2.9923
0.6200    2.9969
0.6300    3.0003
0.6400    3.0026
0.6500    3.0038
0.6600    3.0038
0.6700    3.0027
0.6800    3.0004
0.6900    2.9971
0.7000    2.9928
0.7100    2.9873
0.7200    2.9808
0.7300    2.9732
0.7400    2.9646
0.7500    2.9550
0.7600    2.9444
0.7700    2.9328
0.7800    2.9202
0.7900    2.9067
0.8000    2.8922
0.8100    2.8767
0.8200    2.8603
0.8300    2.8430
0.8400    2.8248
0.8500    2.8057
0.8600    2.7857
0.8700    2.7649
0.8800    2.7432
0.8900    2.7206
0.9000    2.6973
0.9100    2.6731
0.9200    2.6481
0.9300    2.6223
0.9400    2.5957
0.9500    2.5684
0.9600    2.5403
0.9700    2.5114
0.9800    2.4819
0.9900    2.4516
1.0000    2.4206
1.0100    2.3889
1.0200    2.3566
1.0300    2.3236
1.0400    2.2899
1.0500    2.2556
1.0600    2.2206
1.0700    2.1851
1.0800    2.1489
1.0900    2.1121
1.1000    2.0748
1.1100    2.0369
1.1200    1.9985
1.1300    1.9595
1.1400    1.9199
1.1500    1.8799
1.1600    1.8394
1.1700    1.7983
1.1800    1.7568
1.1900    1.7148
1.2000    1.6724
1.2100    1.6296
1.2200    1.5863
1.2300    1.5426
1.2400    1.4984
1.2500    1.4539
1.2600    1.4091
1.2700    1.3638
1.2800    1.3182
1.2900    1.2723
1.3000    1.2260
1.3100    1.1794
1.3200    1.1326
1.3300    1.0854
1.3400    1.0380
1.3500    0.9902
1.3600    0.9423
1.3700    0.8941
1.3800    0.8457
1.3900    0.7970
1.4000    0.7482
1.4100    0.6992
1.4200    0.6500
1.4300    0.6006
1.4400    0.5511
1.4500    0.5014
1.4600    0.4516
1.4700    0.4017
1.4800    0.3517
1.4900    0.3017
1.5000    0.2515
1.5100    0.2013
1.5200    0.1510
1.5300    0.1007
1.5400    0.0503
1.5500         0
1.5600   -0.0503
1.5700   -0.1007
1.5800   -0.1510
1.5900   -0.2013
1.6000   -0.2515
1.6100   -0.3017
1.6200   -0.3517
1.6300   -0.4017
1.6400   -0.4516
1.6500   -0.5014
1.6600   -0.5511
1.6700   -0.6006
1.6800   -0.6500
1.6900   -0.6992
1.7000   -0.7482
1.7100   -0.7970
1.7200   -0.8457
1.7300   -0.8941
1.7400   -0.9423
1.7500   -0.9902
1.7600   -1.0380
1.7700   -1.0854
1.7800   -1.1326
1.7900   -1.1794
1.8000   -1.2260
1.8100   -1.2723
1.8200   -1.3182
1.8300   -1.3638
1.8400   -1.4091
1.8500   -1.4539
1.8600   -1.4984
1.8700   -1.5426
1.8800   -1.5863
1.8900   -1.6296
1.9000   -1.6724
1.9100   -1.7148
1.9200   -1.7568
1.9300   -1.7983
1.9400   -1.8394
1.9500   -1.8799
1.9600   -1.9199
1.9700   -1.9595
1.9800   -1.9985
1.9900   -2.0369
2.0000   -2.0748
2.0100   -2.1121
2.0200   -2.1489
2.0300   -2.1851
2.0400   -2.2206
2.0500   -2.2556
2.0600   -2.2899
2.0700   -2.3236
2.0800   -2.3566
2.0900   -2.3889
2.1000   -2.4206
2.1100   -2.4516
2.1200   -2.4819
2.1300   -2.5114
2.1400   -2.5403
2.1500   -2.5684
2.1600   -2.5957
2.1700   -2.6223
2.1800   -2.6481
2.1900   -2.6731
2.2000   -2.6973
2.2100   -2.7206
2.2200   -2.7432
2.2300   -2.7649
2.2400   -2.7857
2.2500   -2.8057
2.2600   -2.8248
2.2700   -2.8430
2.2800   -2.8603
2.2900   -2.8767
2.3000   -2.8922
2.3100   -2.9067
2.3200   -2.9202
2.3300   -2.9328
2.3400   -2.9444
2.3500   -2.9550
2.3600   -2.9646
2.3700   -2.9732
2.3800   -2.9808
2.3900   -2.9873
2.4000   -2.9928
2.4100   -2.9971
2.4200   -3.0004
2.4300   -3.0027
2.4400   -3.0038
2.4500   -3.0038
2.4600   -3.0026
2.4700   -3.0003
2.4800   -2.9969
2.4900   -2.9923
2.5000   -2.9865
2.5100   -2.9795
2.5200   -2.9713
2.5300   -2.9619
2.5400   -2.9512
2.5500   -2.9393
2.5600   -2.9262
2.5700   -2.9117
2.5800   -2.8960
2.5900   -2.8790
2.6000   -2.8607
2.6100   -2.8411
2.6200   -2.8201
2.6300   -2.7978
2.6400   -2.7742
2.6500   -2.7491
2.6600   -2.7227
2.6700   -2.6949
2.6800   -2.6657
2.6900   -2.6350
2.7000   -2.6029
2.7100   -2.5694
2.7200   -2.5344
2.7300   -2.4980
2.7400   -2.4600
2.7500   -2.4206
2.7600   -2.3797
2.7700   -2.3372
2.7800   -2.2932
2.7900   -2.2477
2.8000   -2.2006
2.8100   -2.1519
2.8200   -2.1016
2.8300   -2.0498
2.8400   -1.9963
2.8500   -1.9412
2.8600   -1.8845
2.8700   -1.8261
2.8800   -1.7661
2.8900   -1.7044
2.9000   -1.6410
2.9100   -1.5759
2.9200   -1.5091
2.9300   -1.4406
2.9400   -1.3703
2.9500   -1.2983
2.9600   -1.2246
2.9700   -1.1490
2.9800   -1.0717
2.9900   -0.9926
3.0000   -0.9117
3.0100   -0.8289
3.0200   -0.7443
3.0300   -0.6579
3.0400   -0.5696
3.0500   -0.4794
3.0600   -0.3873
3.0700   -0.2934
3.0800   -0.1975
3.0900   -0.0997
3.1000         0



==> matlabPlots/splines/position.txt <==

 0         0
0.0100    0.0000
0.0200    0.0000
0.0300    0.0000
0.0400    0.0001
0.0500    0.0002
0.0600    0.0004
0.0700    0.0006
0.0800    0.0008
0.0900    0.0012
0.1000    0.0016
0.1100    0.0021
0.1200    0.0027
0.1300    0.0035
0.1400    0.0043
0.1500    0.0053
0.1600    0.0064
0.1700    0.0076
0.1800    0.0090
0.1900    0.0105
0.2000    0.0122
0.2100    0.0140
0.2200    0.0160
0.2300    0.0182
0.2400    0.0206
0.2500    0.0232
0.2600    0.0259
0.2700    0.0289
0.2800    0.0320
0.2900    0.0354
0.3000    0.0390
0.3100    0.0428
0.3200    0.0468
0.3300    0.0511
0.3400    0.0556
0.3500    0.0603
0.3600    0.0653
0.3700    0.0705
0.3800    0.0760
0.3900    0.0817
0.4000    0.0877
0.4100    0.0939
0.4200    0.1004
0.4300    0.1072
0.4400    0.1143
0.4500    0.1216
0.4600    0.1292
0.4700    0.1370
0.4800    0.1452
0.4900    0.1536
0.5000    0.1623
0.5100    0.1713
0.5200    0.1806
0.5300    0.1902
0.5400    0.2000
0.5500    0.2102
0.5600    0.2207
0.5700    0.2314
0.5800    0.2424
0.5900    0.2538
0.6000    0.2654
0.6100    0.2774
0.6200    0.2896
0.6300    0.3021
0.6400    0.3150
0.6500    0.3281
0.6600    0.3415
0.6700    0.3553
0.6800    0.3693
0.6900    0.3837
0.7000    0.3983
0.7100    0.4132
0.7200    0.4285
0.7300    0.4440
0.7400    0.4598
0.7500    0.4760
0.7600    0.4924
0.7700    0.5091
0.7800    0.5261
0.7900    0.5434
0.8000    0.5610
0.8100    0.5789
0.8200    0.5971
0.8300    0.6155
0.8400    0.6343
0.8500    0.6533
0.8600    0.6726
0.8700    0.6922
0.8800    0.7120
0.8900    0.7322
0.9000    0.7526
0.9100    0.7733
0.9200    0.7942
0.9300    0.8154
0.9400    0.8369
0.9500    0.8586
0.9600    0.8806
0.9700    0.9028
0.9800    0.9253
0.9900    0.9481
1.0000    0.9710
1.0100    0.9943
1.0200    1.0177
1.0300    1.0414
1.0400    1.0654
1.0500    1.0895
1.0600    1.1139
1.0700    1.1385
1.0800    1.1634
1.0900    1.1884
1.1000    1.2136
1.1100    1.2391
1.1200    1.2648
1.1300    1.2906
1.1400    1.3167
1.1500    1.3430
1.1600    1.3694
1.1700    1.3960
1.1800    1.4228
1.1900    1.4498
1.2000    1.4770
1.2100    1.5043
1.2200    1.5318
1.2300    1.5594
1.2400    1.5872
1.2500    1.6151
1.2600    1.6432
1.2700    1.6715
1.2800    1.6998
1.2900    1.7283
1.3000    1.7570
1.3100    1.7857
1.3200    1.8146
1.3300    1.8436
1.3400    1.8726
1.3500    1.9018
1.3600    1.9311
1.3700    1.9605
1.3800    1.9900
1.3900    2.0196
1.4000    2.0492
1.4100    2.0789
1.4200    2.1087
1.4300    2.1385
1.4400    2.1685
1.4500    2.1984
1.4600    2.2284
1.4700    2.2585
1.4800    2.2886
1.4900    2.3187
1.5000    2.3489
1.5100    2.3791
1.5200    2.4093
1.5300    2.4395
1.5400    2.4698
1.5500    2.5000
1.5600    2.5302
1.5700    2.5605
1.5800    2.5907
1.5900    2.6209
1.6000    2.6511
1.6100    2.6813
1.6200    2.7114
1.6300    2.7415
1.6400    2.7716
1.6500    2.8016
1.6600    2.8315
1.6700    2.8615
1.6800    2.8913
1.6900    2.9211
1.7000    2.9508
1.7100    2.9804
1.7200    3.0100
1.7300    3.0395
1.7400    3.0689
1.7500    3.0982
1.7600    3.1274
1.7700    3.1564
1.7800    3.1854
1.7900    3.2143
1.8000    3.2430
1.8100    3.2717
1.8200    3.3002
1.8300    3.3285
1.8400    3.3568
1.8500    3.3849
1.8600    3.4128
1.8700    3.4406
1.8800    3.4682
1.8900    3.4957
1.9000    3.5230
1.9100    3.5502
1.9200    3.5772
1.9300    3.6040
1.9400    3.6306
1.9500    3.6570
1.9600    3.6833
1.9700    3.7094
1.9800    3.7352
1.9900    3.7609
2.0000    3.7864
2.0100    3.8116
2.0200    3.8366
2.0300    3.8615
2.0400    3.8861
2.0500    3.9105
2.0600    3.9346
2.0700    3.9586
2.0800    3.9823
2.0900    4.0057
2.1000    4.0290
2.1100    4.0519
2.1200    4.0747
2.1300    4.0972
2.1400    4.1194
2.1500    4.1414
2.1600    4.1631
2.1700    4.1846
2.1800    4.2058
2.1900    4.2267
2.2000    4.2474
2.2100    4.2678
2.2200    4.2880
2.2300    4.3078
2.2400    4.3274
2.2500    4.3467
2.2600    4.3657
2.2700    4.3845
2.2800    4.4029
2.2900    4.4211
2.3000    4.4390
2.3100    4.4566
2.3200    4.4739
2.3300    4.4909
2.3400    4.5076
2.3500    4.5240
2.3600    4.5402
2.3700    4.5560
2.3800    4.5715
2.3900    4.5868
2.4000    4.6017
2.4100    4.6163
2.4200    4.6307
2.4300    4.6447
2.4400    4.6585
2.4500    4.6719
2.4600    4.6850
2.4700    4.6979
2.4800    4.7104
2.4900    4.7226
2.5000    4.7346
2.5100    4.7462
2.5200    4.7576
2.5300    4.7686
2.5400    4.7793
2.5500    4.7898
2.5600    4.8000
2.5700    4.8098
2.5800    4.8194
2.5900    4.8287
2.6000    4.8377
2.6100    4.8464
2.6200    4.8548
2.6300    4.8630
2.6400    4.8708
2.6500    4.8784
2.6600    4.8857
2.6700    4.8928
2.6800    4.8996
2.6900    4.9061
2.7000    4.9123
2.7100    4.9183
2.7200    4.9240
2.7300    4.9295
2.7400    4.9347
2.7500    4.9397
2.7600    4.9444
2.7700    4.9489
2.7800    4.9532
2.7900    4.9572
2.8000    4.9610
2.8100    4.9646
2.8200    4.9680
2.8300    4.9711
2.8400    4.9741
2.8500    4.9768
2.8600    4.9794
2.8700    4.9818
2.8800    4.9840
2.8900    4.9860
2.9000    4.9878
2.9100    4.9895
2.9200    4.9910
2.9300    4.9924
2.9400    4.9936
2.9500    4.9947
2.9600    4.9957
2.9700    4.9965
2.9800    4.9973
2.9900    4.9979
3.0000    4.9984
3.0100    4.9988
3.0200    4.9992
3.0300    4.9994
3.0400    4.9996
3.0500    4.9998
3.0600    4.9999
3.0700    5.0000
3.0800    5.0000
3.0900    5.0000
3.1000    5.0000



==> matlabPlots/splines/velocity.txt <==
 0         0
0.0100    0.0005
0.0200    0.0020
0.0300    0.0044
0.0400    0.0078
0.0500    0.0122
0.0600    0.0174
0.0700    0.0236
0.0800    0.0306
0.0900    0.0385
0.1000    0.0472
0.1100    0.0567
0.1200    0.0670
0.1300    0.0781
0.1400    0.0900
0.1500    0.1026
0.1600    0.1159
0.1700    0.1300
0.1800    0.1447
0.1900    0.1602
0.2000    0.1763
0.2100    0.1930
0.2200    0.2103
0.2300    0.2283
0.2400    0.2469
0.2500    0.2660
0.2600    0.2857
0.2700    0.3059
0.2800    0.3267
0.2900    0.3479
0.3000    0.3697
0.3100    0.3919
0.3200    0.4146
0.3300    0.4378
0.3400    0.4614
0.3500    0.4854
0.3600    0.5098
0.3700    0.5346
0.3800    0.5597
0.3900    0.5853
0.4000    0.6111
0.4100    0.6373
0.4200    0.6638
0.4300    0.6906
0.4400    0.7177
0.4500    0.7451
0.4600    0.7727
0.4700    0.8006
0.4800    0.8286
0.4900    0.8570
0.5000    0.8855
0.5100    0.9142
0.5200    0.9430
0.5300    0.9721
0.5400    1.0013
0.5500    1.0306
0.5600    1.0600
0.5700    1.0896
0.5800    1.1193
0.5900    1.1490
0.6000    1.1789
0.6100    1.2088
0.6200    1.2387
0.6300    1.2687
0.6400    1.2987
0.6500    1.3287
0.6600    1.3588
0.6700    1.3888
0.6800    1.4188
0.6900    1.4488
0.7000    1.4788
0.7100    1.5087
0.7200    1.5385
0.7300    1.5683
0.7400    1.5980
0.7500    1.6276
0.7600    1.6571
0.7700    1.6865
0.7800    1.7157
0.7900    1.7449
0.8000    1.7739
0.8100    1.8027
0.8200    1.8314
0.8300    1.8599
0.8400    1.8882
0.8500    1.9164
0.8600    1.9444
0.8700    1.9721
0.8800    1.9997
0.8900    2.0270
0.9000    2.0541
0.9100    2.0809
0.9200    2.1075
0.9300    2.1339
0.9400    2.1600
0.9500    2.1858
0.9600    2.2113
0.9700    2.2366
0.9800    2.2616
0.9900    2.2862
1.0000    2.3106
1.0100    2.3346
1.0200    2.3584
1.0300    2.3818
1.0400    2.4048
1.0500    2.4276
1.0600    2.4499
1.0700    2.4720
1.0800    2.4936
1.0900    2.5149
1.1000    2.5359
1.1100    2.5564
1.1200    2.5766
1.1300    2.5964
1.1400    2.6158
1.1500    2.6348
1.1600    2.6534
1.1700    2.6716
1.1800    2.6894
1.1900    2.7067
1.2000    2.7237
1.2100    2.7402
1.2200    2.7562
1.2300    2.7719
1.2400    2.7871
1.2500    2.8019
1.2600    2.8162
1.2700    2.8300
1.2800    2.8434
1.2900    2.8564
1.3000    2.8689
1.3100    2.8809
1.3200    2.8925
1.3300    2.9036
1.3400    2.9142
1.3500    2.9243
1.3600    2.9340
1.3700    2.9432
1.3800    2.9519
1.3900    2.9601
1.4000    2.9678
1.4100    2.9751
1.4200    2.9818
1.4300    2.9880
1.4400    2.9938
1.4500    2.9991
1.4600    3.0038
1.4700    3.0081
1.4800    3.0119
1.4900    3.0151
1.5000    3.0179
1.5100    3.0202
1.5200    3.0219
1.5300    3.0232
1.5400    3.0239
1.5500    3.0242
1.5600    3.0239
1.5700    3.0232
1.5800    3.0219
1.5900    3.0202
1.6000    3.0179
1.6100    3.0151
1.6200    3.0119
1.6300    3.0081
1.6400    3.0038
1.6500    2.9991
1.6600    2.9938
1.6700    2.9880
1.6800    2.9818
1.6900    2.9751
1.7000    2.9678
1.7100    2.9601
1.7200    2.9519
1.7300    2.9432
1.7400    2.9340
1.7500    2.9243
1.7600    2.9142
1.7700    2.9036
1.7800    2.8925
1.7900    2.8809
1.8000    2.8689
1.8100    2.8564
1.8200    2.8434
1.8300    2.8300
1.8400    2.8162
1.8500    2.8019
1.8600    2.7871
1.8700    2.7719
1.8800    2.7562
1.8900    2.7402
1.9000    2.7237
1.9100    2.7067
1.9200    2.6894
1.9300    2.6716
1.9400    2.6534
1.9500    2.6348
1.9600    2.6158
1.9700    2.5964
1.9800    2.5766
1.9900    2.5564
2.0000    2.5359
2.0100    2.5149
2.0200    2.4936
2.0300    2.4720
2.0400    2.4499
2.0500    2.4276
2.0600    2.4048
2.0700    2.3818
2.0800    2.3584
2.0900    2.3346
2.1000    2.3106
2.1100    2.2862
2.1200    2.2616
2.1300    2.2366
2.1400    2.2113
2.1500    2.1858
2.1600    2.1600
2.1700    2.1339
2.1800    2.1075
2.1900    2.0809
2.2000    2.0541
2.2100    2.0270
2.2200    1.9997
2.2300    1.9721
2.2400    1.9444
2.2500    1.9164
2.2600    1.8882
2.2700    1.8599
2.2800    1.8314
2.2900    1.8027
2.3000    1.7739
2.3100    1.7449
2.3200    1.7157
2.3300    1.6865
2.3400    1.6571
2.3500    1.6276
2.3600    1.5980
2.3700    1.5683
2.3800    1.5385
2.3900    1.5087
2.4000    1.4788
2.4100    1.4488
2.4200    1.4188
2.4300    1.3888
2.4400    1.3588
2.4500    1.3287
2.4600    1.2987
2.4700    1.2687
2.4800    1.2387
2.4900    1.2088
2.5000    1.1789
2.5100    1.1490
2.5200    1.1193
2.5300    1.0896
2.5400    1.0600
2.5500    1.0306
2.5600    1.0013
2.5700    0.9721
2.5800    0.9430
2.5900    0.9142
2.6000    0.8855
2.6100    0.8570
2.6200    0.8286
2.6300    0.8006
2.6400    0.7727
2.6500    0.7451
2.6600    0.7177
2.6700    0.6906
2.6800    0.6638
2.6900    0.6373
2.7000    0.6111
2.7100    0.5853
2.7200    0.5597
2.7300    0.5346
2.7400    0.5098
2.7500    0.4854
2.7600    0.4614
2.7700    0.4378
2.7800    0.4146
2.7900    0.3919
2.8000    0.3697
2.8100    0.3479
2.8200    0.3267
2.8300    0.3059
2.8400    0.2857
2.8500    0.2660
2.8600    0.2469
2.8700    0.2283
2.8800    0.2103
2.8900    0.1930
2.9000    0.1763
2.9100    0.1602
2.9200    0.1447
2.9300    0.1300
2.9400    0.1159
2.9500    0.1026
2.9600    0.0900
2.9700    0.0781
2.9800    0.0670
2.9900    0.0567
3.0000    0.0472
3.0100    0.0385
3.0200    0.0306
3.0300    0.0236
3.0400    0.0174
3.0500    0.0122
3.0600    0.0078
3.0700    0.0044
3.0800    0.0020
3.0900    0.0005
3.1000         0



==> matlabPlots/wSTL_simulations/normalized/diff_safety_margin_UAV54_UAV61.txt <==
0.000000 0.000000
0.137755 0.015813
0.275510 0.083686
0.413265 0.182418
0.551020 0.311951
0.688776 0.445520
0.826531 0.502865
0.964286 0.425675
1.102041 0.312271
1.239796 0.219632
1.377551 0.200961
1.515306 0.201001
1.653061 0.200976
1.790816 0.200973
1.928571 0.201075
2.066327 0.201105
2.204082 0.200858
2.341837 0.187675
2.479592 0.134603
2.617347 0.085676
2.755102 0.076406
2.892857 0.068241
3.030612 0.069055
3.168367 0.116597
3.306122 0.230785
3.443878 0.298174
3.581633 0.286839
3.719388 0.253099
3.857143 0.244588
3.994898 0.244549
4.132653 0.244826
4.270408 0.244847
4.408163 0.243921
4.545918 0.218933
4.683673 0.127980
4.821429 0.057291
4.959184 0.096927
5.096939 0.174081
5.234694 0.174069
5.372449 0.120221
5.510204 0.135575
5.647959 0.167460
5.785714 0.233382
5.923469 0.230304
6.061224 0.155829
6.198980 0.078293
6.336735 0.061863
6.474490 0.062025
6.612245 0.061889
6.750000 0.064432
6.887755 0.082895
7.025510 0.119553
7.163265 0.178211
7.301020 0.262996
7.438776 0.344143
7.576531 0.382060
7.714286 0.336683
7.852041 0.262590
7.989796 0.221032
8.127551 0.195890
8.265306 0.155277
8.403061 0.077578
8.540816 0.040088
8.678571 0.009511
8.816327 0.000870
8.954082 -0.003220
9.091837 -0.006485
9.229592 0.017414
9.367347 0.092850
9.505102 0.199918
9.642857 0.310762
9.780612 0.438893
9.918367 0.647488
10.056122 0.854722
10.193878 0.982860
10.331633 0.981628
10.469388 0.874507
10.607143 0.745989
10.744898 0.626747
10.882653 0.506867
11.020408 0.384423
11.158163 0.261847
11.295918 0.146678
11.433673 0.009422
11.571429 -0.202085
11.709184 -0.404465
11.846939 -0.552014
11.984694 -0.656796
12.122449 -0.683127
12.260204 -0.662788
12.397959 -0.564077
12.535714 -0.436387
12.673469 -0.285759
12.811224 -0.155800
12.948980 -0.064238
13.086735 -0.008753
13.224490 0.000503
13.362245 0.000452
13.500000 0.000531


==> matlabPlots/wSTL_simulations/normalized/diff_safety_margin_UAV60_UAV54.txt <==
0.000000 0.000000
0.137755 0.006625
0.275510 0.036296
0.413265 0.097803
0.551020 0.224288
0.688776 0.389036
0.826531 0.572285
0.964286 0.751504
1.102041 0.894347
1.239796 0.985275
1.377551 0.999646
1.515306 0.994593
1.653061 0.985099
1.790816 0.970848
1.928571 0.949866
2.066327 0.925707
2.204082 0.898967
2.341837 0.866942
2.479592 0.827150
2.617347 0.764506
2.755102 0.649209
2.892857 0.525345
3.030612 0.411288
3.168367 0.293307
3.306122 0.149192
3.443878 -0.008608
3.581633 -0.068022
3.719388 -0.105745
3.857143 -0.065049
3.994898 -0.007771
4.132653 -0.002207
4.270408 -0.026201
4.408163 -0.098561
4.545918 -0.162775
4.683673 -0.153054
4.821429 -0.101334
4.959184 0.016312
5.096939 0.124849
5.234694 0.146814
5.372449 0.147325
5.510204 0.139607
5.647959 0.140069
5.785714 0.137871
5.923469 0.139298
6.061224 0.195545
6.198980 0.281684
6.336735 0.375446
6.474490 0.462084
6.612245 0.537347
6.750000 0.589625
6.887755 0.610164
7.025510 0.617416
7.163265 0.618701
7.301020 0.618776
7.438776 0.618060
7.576531 0.622567
7.714286 0.645944
7.852041 0.676469
7.989796 0.696437
8.127551 0.661670
8.265306 0.487291
8.403061 0.289795
8.540816 0.138992
8.678571 0.029362
8.816327 0.003149
8.954082 -0.000904
9.091837 -0.000577
9.229592 0.000413
9.367347 0.000218
9.505102 -0.000147
9.642857 -0.000169
9.780612 0.015329
9.918367 0.077085
10.056122 0.158699
10.193878 0.255649
10.331633 0.338717
10.469388 0.364696
10.607143 0.353830
10.744898 0.278841
10.882653 0.185461
11.020408 0.091043
11.158163 0.015250
11.295918 -0.000006
11.433673 0.000007
11.571429 0.000004
11.709184 0.000011
11.846939 0.000057
11.984694 0.000120
12.122449 0.000203
12.260204 0.000262
12.397959 0.000236
12.535714 0.000203
12.673469 0.000211
12.811224 0.000224
12.948980 0.000226
13.086735 0.000226
13.224490 0.000232
13.362245 0.000240
13.500000 0.000249


==> matlabPlots/wSTL_simulations/normalized/diff_safety_margin_UAV60_UAV61.txt <==
0.000000 -0.000000
0.137755 0.007698
0.275510 0.036631
0.413265 0.055885
0.551020 0.035800
0.688776 0.009859
0.826531 -0.004270
0.964286 -0.008506
1.102041 -0.001415
1.239796 0.003592
1.377551 -0.000363
1.515306 -0.004911
1.653061 -0.006875
1.790816 -0.006557
1.928571 -0.002439
2.066327 0.000527
2.204082 -0.000082
2.341837 0.038176
2.479592 0.178687
2.617347 0.340306
2.755102 0.516004
2.892857 0.647302
3.030612 0.728325
3.168367 0.800219
3.306122 0.846980
3.443878 0.863186
3.581633 0.808958
3.719388 0.726040
3.857143 0.610108
3.994898 0.495650
4.132653 0.459623
4.270408 0.458670
4.408163 0.502077
4.545918 0.588889
4.683673 0.727340
4.821429 0.842843
4.959184 0.896631
5.096939 0.768222
5.234694 0.446969
5.372449 0.138622
5.510204 -0.022591
5.647959 -0.084649
5.785714 -0.008797
5.923469 0.068582
6.061224 0.052104
6.198980 0.012879
6.336735 -0.003511
6.474490 -0.014104
6.612245 -0.020383
6.750000 -0.033136
6.887755 -0.072873
7.025510 -0.129422
7.163265 -0.214752
7.301020 -0.287937
7.438776 -0.258914
7.576531 -0.187780
7.714286 -0.097601
7.852041 -0.016829
7.989796 0.000035
8.127551 0.000006
8.265306 0.000011
8.403061 0.000024
8.540816 0.000035
8.678571 0.000004
8.816327 -0.000142
8.954082 0.031703
9.091837 0.153346
9.229592 0.306456
9.367347 0.486445
9.505102 0.653341
9.642857 0.786935
9.780612 0.898056
9.918367 0.961865
10.056122 1.000000
10.193878 0.968295
10.331633 0.916934
10.469388 0.830718
10.607143 0.761573
10.744898 0.748462
10.882653 0.748528
11.020408 0.749753
11.158163 0.744379
11.295918 0.710365
11.433673 0.619810
11.571429 0.412329
11.709184 0.178319
11.846939 -0.007530
11.984694 -0.144638
12.122449 -0.179295
12.260204 -0.185948
12.397959 -0.180300
12.535714 -0.169640
12.673469 -0.160680
12.811224 -0.125968
12.948980 -0.066112
13.086735 -0.011134
13.224490 0.000339
13.362245 0.000268
13.500000 0.000346


==> matlabPlots/wSTL_simulations/position/position_UAV54_x.txt <==
0.000000 3.000000
0.127358 2.958403
0.254717 2.799076
0.382075 2.610424
0.509434 2.420960
0.636792 2.238072
0.764151 2.074360
0.891509 1.914384
1.018868 1.751592
1.146226 1.624372
1.273585 1.599792
1.400943 1.600218
1.528302 1.599766
1.655660 1.599582
1.783019 1.600768
1.910377 1.601057
2.037736 1.597849
2.165094 1.597170
2.292453 1.606083
2.419811 1.606170
2.547170 1.574579
2.674528 1.391740
2.801887 0.802952
2.929245 0.135193
3.056604 -0.472675
3.183962 -0.922336
3.311321 -0.966051
3.438679 -0.920307
3.566038 -0.904773
3.693396 -0.898890
3.820755 -0.899226
3.948113 -0.900537
4.075472 -0.900263
4.202830 -0.899801
4.330189 -0.899912
4.457547 -0.900082
4.584906 -0.900018
4.712264 -0.899960
4.839623 -0.900078
4.966981 -0.920148
5.094340 -0.996558
5.221698 -1.065788
5.349057 -1.075367
5.476415 -1.052432
5.603774 -0.979118
5.731132 -0.912462
5.858491 -0.899823
5.985849 -0.900211
6.113208 -0.899761
6.240566 -0.899586
6.367925 -0.900770
6.495283 -0.901055
6.622642 -0.897849
6.750000 -0.897170
6.877358 -0.906083
7.004717 -0.906170
7.132075 -0.874579
7.259434 -0.691739
7.386792 -0.102950
7.514151 0.564808
7.641509 1.172668
7.768868 1.622319
7.896226 1.666024
8.023585 1.620277
8.150943 1.604760
8.278302 1.598891
8.405660 1.599226
8.533019 1.600534
8.660377 1.600262
8.787736 1.599801
8.915094 1.599908
9.042453 1.600076
9.169811 1.600025
9.297170 1.599966
9.424528 1.600033
9.551887 1.644493
9.679245 1.814502
9.806604 2.022317
9.933962 2.249484
10.061321 2.489170
10.188679 2.750778
10.316038 2.958829
10.443396 3.000002
10.570755 3.000006
10.698113 2.999996
10.825472 2.999987
10.952830 2.999996
11.080189 3.000005
11.207547 3.000000
11.334906 2.999996
11.462264 3.000003
11.589623 3.000006
11.716981 2.999991
11.844340 2.999985
11.971698 3.000013
12.099057 3.000029
12.226415 2.999989
12.353774 2.999960
12.481132 3.000003
12.608491 3.000040
12.735849 3.000010
12.863208 2.999980
12.990566 2.999993
13.117925 3.000008
13.245283 3.000000
13.372642 2.999995
13.500000 3.000015


==> matlabPlots/wSTL_simulations/position/position_UAV54_y.txt <==
0.000000 -5.000000
0.127358 -4.867511
0.254717 -4.360055
0.382075 -3.634970
0.509434 -2.555726
0.636792 -1.392378
0.764151 -0.238240
0.891509 0.800945
1.018868 1.521221
1.146226 2.021133
1.273585 2.120007
1.400943 2.119982
1.528302 2.120027
1.655660 2.120041
1.783019 2.119918
1.910377 2.119890
2.037736 2.120226
2.165094 2.120294
2.292453 2.119352
2.419811 2.119450
2.547170 2.123194
2.674528 2.041847
2.801887 1.717132
2.929245 1.188953
3.056604 0.254828
3.183962 -0.701193
3.311321 -1.435792
3.438679 -1.972338
3.566038 -2.102937
3.693396 -2.124976
3.820755 -2.123163
3.948113 -2.117774
4.075472 -2.118911
4.202830 -2.120826
4.330189 -2.120385
4.457547 -2.119683
4.584906 -2.119892
4.712264 -2.120141
4.839623 -2.119870
4.966981 -1.996156
5.094340 -1.523438
5.221698 -0.868948
5.349057 0.056347
5.476415 0.954989
5.603774 1.589145
5.731132 2.032404
5.858491 2.120032
5.985849 2.119975
6.113208 2.120023
6.240566 2.120045
6.367925 2.119920
6.495283 2.119889
6.622642 2.120225
6.750000 2.120294
6.877358 2.119353
7.004717 2.119450
7.132075 2.123192
7.259434 2.041850
7.386792 1.717158
7.514151 1.189007
7.641509 0.254910
7.768868 -0.701096
7.896226 -1.435716
8.023585 -1.972292
8.150943 -2.102921
8.278302 -2.124981
8.405660 -2.123166
8.533019 -2.117772
8.660377 -2.118911
8.787736 -2.120827
8.915094 -2.120385
9.042453 -2.119682
9.169811 -2.119893
9.297170 -2.120143
9.424528 -2.119863
9.551887 -2.218993
9.679245 -2.599839
9.806604 -3.063341
9.933962 -3.564105
10.061321 -4.067438
10.188679 -4.552030
10.316038 -4.926006
10.443396 -5.000000
10.570755 -4.999999
10.698113 -4.999999
10.825472 -4.999999
10.952830 -5.000000
11.080189 -5.000000
11.207547 -5.000000
11.334906 -5.000000
11.462264 -5.000000
11.589623 -5.000001
11.716981 -5.000002
11.844340 -5.000002
11.971698 -4.999996
12.099057 -4.999994
12.226415 -5.000004
12.353774 -5.000012
12.481132 -5.000005
12.608491 -4.999997
12.735849 -4.999998
12.863208 -5.000001
12.990566 -5.000005
13.117925 -5.000006
13.245283 -5.000002
13.372642 -4.999996
13.500000 -4.999992


==> matlabPlots/wSTL_simulations/position/position_UAV54_z.txt <==
0.000000 1.500000
0.127358 1.567920
0.254717 1.828065
0.382075 2.148686
0.509434 2.506264
0.636792 2.864232
0.764151 3.197498
0.891509 3.507313
1.018868 3.768001
1.146226 3.961679
1.273585 4.000000
1.400943 4.000000
1.528302 4.000000
1.655660 4.000000
1.783019 4.000000
1.910377 4.000000
2.037736 4.000000
2.165094 4.000000
2.292453 4.000000
2.419811 4.000000
2.547170 4.000000
2.674528 4.076317
2.801887 4.368631
2.929245 4.713971
3.056604 5.058593
3.183962 5.395423
3.311321 5.710696
3.438679 5.952206
3.566038 5.999996
3.693396 6.000001
3.820755 6.000000
3.948113 5.999999
4.075472 6.000000
4.202830 6.000000
4.330189 6.000000
4.457547 6.000000
4.584906 6.000000
4.712264 6.000000
4.839623 5.999997
4.966981 5.875049
5.094340 5.396482
5.221698 4.767645
5.349057 3.960385
5.476415 3.168372
5.603774 2.544069
5.731132 2.089866
5.858491 1.999999
5.985849 2.000000
6.113208 2.000000
6.240566 2.000000
6.367925 2.000000
6.495283 2.000000
6.622642 2.000000
6.750000 2.000000
6.877358 2.000000
7.004717 2.000000
7.132075 2.000000
7.259434 2.083242
7.386792 2.402076
7.514151 2.771996
7.641509 3.122028
7.768868 3.452315
7.896226 3.740601
8.023585 3.957153
8.150943 4.000000
8.278302 4.000000
8.405660 4.000000
8.533019 4.000000
8.660377 4.000000
8.787736 4.000000
8.915094 4.000000
9.042453 4.000000
9.169811 4.000000
9.297170 4.000000
9.424528 4.000000
9.551887 3.922142
9.679245 3.623932
9.806604 3.252973
9.933962 2.829953
10.061321 2.388412
10.188679 1.930803
10.316038 1.571161
10.443396 1.500001
10.570755 1.500001
10.698113 1.500000
10.825472 1.500000
10.952830 1.500003
11.080189 1.500004
11.207547 1.499998
11.334906 1.499994
11.462264 1.499998
11.589623 1.500000
11.716981 1.499986
11.844340 1.499978
11.971698 1.499996
12.099057 1.500012
12.226415 1.500008
12.353774 1.499998
12.481132 1.499990
12.608491 1.499991
12.735849 1.500019
12.863208 1.500035
12.990566 1.500000
13.117925 1.499969
13.245283 1.499991
13.372642 1.500011
13.500000 1.499991


==> matlabPlots/wSTL_simulations/position/position_UAV60_x.txt <==
0.000000 1.000000
0.127358 1.046808
0.254717 1.226091
0.382075 1.452252
0.509434 1.718603
0.636792 2.007251
0.764151 2.330945
0.891509 2.635073
1.018868 2.859360
1.146226 3.018731
1.273585 3.050119
1.400943 3.049984
1.528302 3.049978
1.655660 3.049999
1.783019 3.050010
1.910377 3.050011
2.037736 3.049993
2.165094 3.049990
2.292453 3.050042
2.419811 3.050045
2.547170 3.049869
2.674528 3.049892
2.801887 3.050604
2.929245 2.953387
3.056604 2.578533
3.183962 1.991815
3.311321 0.999300
3.438679 0.050088
3.566038 -0.493276
3.693396 -0.837741
3.820755 -0.902609
3.948113 -0.899600
4.075472 -0.899672
4.202830 -0.900254
4.330189 -0.900126
4.457547 -0.899913
4.584906 -0.899954
4.712264 -0.900030
4.839623 -0.900030
4.966981 -0.900009
5.094340 -0.899982
5.221698 -0.899980
5.349057 -0.900057
5.476415 -0.865562
5.603774 -0.733166
5.731132 -0.538093
5.858491 -0.233979
5.985849 0.080862
6.113208 0.349942
6.240566 0.596014
6.367925 0.808916
6.495283 0.968429
6.622642 0.999996
6.750000 1.000001
6.877358 1.000001
7.004717 1.000000
7.132075 1.000000
7.259434 1.000000
7.386792 1.000000
7.514151 0.999999
7.641509 0.999999
7.768868 0.999999
7.896226 0.999999
8.023585 0.999999
8.150943 0.999999
8.278302 0.999999
8.405660 0.999999
8.533019 0.999998
8.660377 0.999999
8.787736 0.999999
8.915094 0.999999
9.042453 0.999999
9.169811 0.999999
9.297170 0.999999
9.424528 0.999999
9.551887 1.000000
9.679245 1.000000
9.806604 1.000000
9.933962 1.000000
10.061321 1.000000
10.188679 1.000001
10.316038 1.000001
10.443396 1.000001
10.570755 1.000001
10.698113 1.000001
10.825472 1.000001
10.952830 1.000001
11.080189 1.000001
11.207547 1.000001
11.334906 1.000001
11.462264 1.000001
11.589623 1.000001
11.716981 1.000001
11.844340 1.000001
11.971698 1.000001
12.099057 1.000001
12.226415 1.000001
12.353774 1.000001
12.481132 1.000001
12.608491 1.000002
12.735849 1.000002
12.863208 1.000002
12.990566 1.000002
13.117925 1.000002
13.245283 1.000001
13.372642 1.000001
13.500000 1.000001


==> matlabPlots/wSTL_simulations/position/position_UAV60_y.txt <==
0.000000 8.000000
0.127358 7.928865
0.254717 7.656403
0.382075 7.321321
0.509434 6.949557
0.636792 6.583185
0.764151 6.257680
0.891509 5.958099
1.018868 5.703356
1.146226 5.429454
1.273585 5.070024
1.400943 4.702356
1.528302 4.371080
1.655660 4.051713
1.783019 3.740647
1.910377 3.420743
2.037736 3.070031
2.165094 2.699514
2.292453 2.294457
2.419811 1.892703
2.547170 1.524410
2.674528 1.219420
2.801887 1.070233
2.929245 1.086248
3.056604 1.461048
3.183962 1.850200
3.311321 2.029498
3.438679 2.013708
3.566038 1.592289
3.693396 1.181655
3.820755 1.084721
3.948113 1.206316
4.075472 1.727392
4.202830 2.259096
4.330189 2.542000
4.457547 2.781138
4.584906 3.070105
4.712264 3.376734
4.839623 3.698560
4.966981 4.029132
5.094340 4.373845
5.221698 4.721998
5.349057 5.070014
5.476415 5.391735
5.603774 5.639136
5.731132 5.883579
5.858491 6.171532
5.985849 6.485579
6.113208 6.843101
6.240566 7.219818
6.367925 7.620506
6.495283 7.937316
6.622642 7.999999
6.750000 7.999998
6.877358 7.999998
7.004717 7.999998
7.132075 7.999998
7.259434 7.999998
7.386792 7.999999
7.514151 8.000000
7.641509 8.000000
7.768868 8.000001
7.896226 8.000001
8.023585 8.000001
8.150943 8.000001
8.278302 8.000001
8.405660 8.000000
8.533019 8.000000
8.660377 7.999999
8.787736 7.999999
8.915094 7.999999
9.042453 7.999999
9.169811 7.999999
9.297170 7.999999
9.424528 8.000000
9.551887 8.000000
9.679245 8.000000
9.806604 8.000000
9.933962 8.000000
10.061321 8.000000
10.188679 8.000000
10.316038 8.000000
10.443396 7.999999
10.570755 7.999999
10.698113 7.999999
10.825472 7.999999
10.952830 7.999999
11.080189 7.999999
11.207547 8.000000
11.334906 8.000000
11.462264 8.000001
11.589623 8.000001
11.716981 8.000002
11.844340 8.000002
11.971698 8.000001
12.099057 8.000001
12.226415 8.000001
12.353774 8.000000
12.481132 8.000000
12.608491 8.000000
12.735849 8.000000
12.863208 7.999999
12.990566 7.999999
13.117925 7.999999
13.245283 7.999999
13.372642 7.999999
13.500000 8.000000


==> matlabPlots/wSTL_simulations/position/position_UAV60_z.txt <==
0.000000 1.500000
0.127358 1.597814
0.254717 1.972459
0.382075 2.475888
0.509434 3.150539
0.636792 3.878252
0.764151 4.636608
0.891509 5.386079
1.018868 6.089009
1.146226 6.649626
1.273585 6.839961
1.400943 6.935600
1.528302 7.021725
1.655660 7.104750
1.783019 7.185642
1.910377 7.268824
2.037736 7.359971
2.165094 7.456295
2.292453 7.561709
2.419811 7.666186
2.547170 7.761665
2.674528 7.840957
2.801887 7.880718
2.929245 8.046652
3.056604 8.597278
3.183962 9.099369
3.311321 9.195544
3.438679 9.048186
3.566038 8.494961
3.693396 7.985052
3.820755 7.881074
3.948113 7.843015
4.075472 7.708134
4.202830 7.571526
4.330189 7.497618
4.457547 7.434856
4.584906 7.359862
4.712264 7.280358
4.839623 7.196628
4.966981 7.110595
5.094340 7.020993
5.221698 6.930498
5.349057 6.839961
5.476415 6.645450
5.603774 6.156702
5.731132 5.555172
5.858491 4.839860
5.985849 4.094189
6.113208 3.342026
6.240566 2.629006
6.367925 2.031298
6.495283 1.587749
6.622642 1.499995
6.750000 1.500001
6.877358 1.500000
7.004717 1.499999
7.132075 1.499999
7.259434 1.500000
7.386792 1.500000
7.514151 1.500001
7.641509 1.500001
7.768868 1.500001
7.896226 1.500002
8.023585 1.500001
8.150943 1.500001
8.278302 1.500001
8.405660 1.500001
8.533019 1.500000
8.660377 1.500000
8.787736 1.500000
8.915094 1.500000
9.042453 1.500000
9.169811 1.500000
9.297170 1.500000
9.424528 1.500000
9.551887 1.500000
9.679245 1.500000
9.806604 1.500000
9.933962 1.499999
10.061321 1.499999
10.188679 1.499999
10.316038 1.499999
10.443396 1.499998
10.570755 1.499998
10.698113 1.499998
10.825472 1.499998
10.952830 1.499999
11.080189 1.499999
11.207547 1.500000
11.334906 1.500000
11.462264 1.500000
11.589623 1.500001
11.716981 1.500001
11.844340 1.500000
11.971698 1.500000
12.099057 1.499999
12.226415 1.499999
12.353774 1.499999
12.481132 1.499999
12.608491 1.499999
12.735849 1.499999
12.863208 1.499999
12.990566 1.500000
13.117925 1.500000
13.245283 1.500000
13.372642 1.500000
13.500000 1.500000


==> matlabPlots/wSTL_simulations/position/position_UAV61_x.txt <==
0.000000 3.000000
0.127358 2.986965
0.254717 2.937037
0.382075 2.887517
0.509434 2.864908
0.636792 2.852463
0.764151 2.850000
0.891509 2.850000
1.018868 2.850000
1.146226 2.850001
1.273585 2.849999
1.400943 2.849999
1.528302 2.850003
1.655660 2.850005
1.783019 2.849991
1.910377 2.849992
2.037736 2.850046
2.165094 2.765728
2.292453 2.442585
2.419811 1.957707
2.547170 1.181816
2.674528 0.378828
2.801887 -0.297692
2.929245 -0.800508
3.056604 -0.899997
3.183962 -0.899998
3.311321 -0.900000
3.438679 -0.900001
3.566038 -0.899997
3.693396 -0.899996
3.820755 -0.900006
3.948113 -0.900008
4.075472 -0.899982
4.202830 -0.899985
4.330189 -0.900088
4.457547 -0.950255
4.584906 -1.142042
4.712264 -1.317089
4.839623 -1.345894
4.966981 -1.291780
5.094340 -1.105082
5.221698 -0.934091
5.349057 -0.900111
5.476415 -0.899978
5.603774 -0.899985
5.731132 -0.900015
5.858491 -0.900007
5.985849 -0.899996
6.113208 -0.900000
6.240566 -0.900004
6.367925 -0.899995
6.495283 -0.899994
6.622642 -0.900028
6.750000 -0.962956
6.877358 -1.203863
7.004717 -1.500900
7.132075 -1.832542
7.259434 -2.097592
7.386792 -2.150014
7.514151 -2.149995
7.641509 -2.149996
7.768868 -2.150001
7.896226 -2.149999
8.023585 -2.149998
8.150943 -2.150003
8.278302 -2.150005
8.405660 -2.149994
8.533019 -2.149995
8.660377 -2.150038
8.787736 -2.069480
8.915094 -1.760776
9.042453 -1.275103
9.169811 -0.447846
9.297170 0.454542
9.424528 1.331100
9.551887 2.087169
9.679245 2.520261
9.806604 2.795621
9.933962 2.850044
10.061321 2.849991
10.188679 2.849994
10.316038 2.850005
10.443396 2.850003
10.570755 2.849999
10.698113 2.850000
10.825472 2.850002
10.952830 2.850001
11.080189 2.850000
11.207547 2.850003
11.334906 2.843318
11.462264 2.817702
11.589623 2.798926
11.716981 2.812722
11.844340 2.848161
11.971698 2.922112
12.099057 2.987135
12.226415 3.000000
12.353774 3.000000
12.481132 3.000000
12.608491 3.000000
12.735849 3.000000
12.863208 3.000000
12.990566 3.000000
13.117925 3.000000
13.245283 3.000000
13.372642 3.000000
13.500000 3.000000


==> matlabPlots/wSTL_simulations/position/position_UAV61_y.txt <==
0.000000 -2.000000
0.127358 -1.907853
0.254717 -1.554911
0.382075 -1.106624
0.509434 -0.570555
0.636792 -0.135995
0.764151 -0.050005
0.891509 -0.049999
1.018868 -0.050000
1.146226 -0.050002
1.273585 -0.049999
1.400943 -0.049997
1.528302 -0.050004
1.655660 -0.050006
1.783019 -0.049986
1.910377 -0.049987
2.037736 -0.050066
2.165094 -0.192478
2.292453 -0.737665
2.419811 -1.308120
2.547170 -1.668907
2.674528 -1.927698
2.801887 -2.044198
2.929245 -2.107600
3.056604 -2.120061
3.183962 -2.119986
3.311321 -2.119990
3.438679 -2.120006
3.566038 -2.120002
3.693396 -2.119996
3.820755 -2.120002
3.948113 -2.120005
4.075472 -2.119994
4.202830 -2.119994
4.330189 -2.120036
4.457547 -2.001838
4.584906 -1.548973
4.712264 -0.903357
4.839623 0.054148
4.966981 0.981658
5.094340 1.606544
5.221698 2.035258
5.349057 2.120035
5.476415 2.119991
5.603774 2.119994
5.731132 2.120004
5.858491 2.120001
5.985849 2.119998
6.113208 2.120001
6.240566 2.120003
6.367925 2.119997
6.495283 2.119997
6.622642 2.120018
6.750000 2.003060
6.877358 1.555014
7.004717 1.019648
7.132075 0.468285
7.259434 0.035608
7.386792 -0.049998
7.514151 -0.049997
7.641509 -0.050001
7.768868 -0.050004
7.896226 -0.049999
8.023585 -0.049997
8.150943 -0.050006
8.278302 -0.050008
8.405660 -0.049985
8.533019 -0.049988
8.660377 -0.050082
8.787736 -0.191808
8.915094 -0.734313
9.042453 -1.305941
9.169811 -1.680202
9.297170 -1.863160
9.424528 -1.642481
9.551887 -1.250123
9.679245 -0.653667
9.806604 -0.149703
9.933962 -0.049997
10.061321 -0.050003
10.188679 -0.049997
10.316038 -0.049992
10.443396 -0.049999
10.570755 -0.050005
10.698113 -0.050002
10.825472 -0.049999
10.952830 -0.050004
11.080189 -0.050007
11.207547 -0.050000
11.334906 -0.121833
11.462264 -0.396995
11.589623 -0.724776
11.716981 -1.059536
11.844340 -1.390878
11.971698 -1.707673
12.099057 -1.951713
12.226415 -1.999999
12.353774 -1.999999
12.481132 -1.999999
12.608491 -1.999999
12.735849 -2.000000
12.863208 -2.000000
12.990566 -2.000000
13.117925 -2.000000
13.245283 -2.000001
13.372642 -2.000001
13.500000 -2.000001


==> matlabPlots/wSTL_simulations/position/position_UAV61_z.txt <==
0.000000 1.500000
0.127358 1.533361
0.254717 1.661138
0.382075 1.800692
0.509434 1.907662
0.636792 1.984748
0.764151 2.000000
0.891509 2.000000
1.018868 2.000000
1.146226 2.000000
1.273585 2.000000
1.400943 2.000000
1.528302 2.000000
1.655660 2.000000
1.783019 2.000000
1.910377 2.000000
2.037736 2.000000
2.165094 2.016578
2.292453 2.080074
2.419811 2.138669
2.547170 2.150636
2.674528 2.134318
2.801887 2.070499
2.929245 2.011645
3.056604 2.000000
3.183962 2.000000
3.311321 2.000000
3.438679 2.000000
3.566038 2.000000
3.693396 2.000000
3.820755 2.000000
3.948113 2.000000
4.075472 2.000000
4.202830 2.000000
4.330189 2.000001
4.457547 2.124632
4.584906 2.601990
4.712264 3.230222
4.839623 4.039213
4.966981 4.832831
5.094340 5.456747
5.221698 5.910266
5.349057 6.000000
5.476415 6.000000
5.603774 6.000000
5.731132 6.000000
5.858491 6.000000
5.985849 6.000000
6.113208 6.000000
6.240566 6.000000
6.367925 6.000000
6.495283 6.000000
6.622642 5.999999
6.750000 5.892535
6.877358 5.480930
7.004717 4.988397
7.132075 4.479146
7.259434 4.079142
7.386792 3.999999
7.514151 4.000001
7.641509 4.000000
7.768868 4.000000
7.896226 4.000000
8.023585 4.000000
8.150943 4.000000
8.278302 4.000000
8.405660 4.000001
8.533019 4.000001
8.660377 3.999995
8.787736 4.056335
8.915094 4.272148
9.042453 4.524675
9.169811 4.769778
9.297170 5.009536
9.424528 5.239352
9.551887 5.477048
9.679245 5.743990
9.806604 5.957620
9.933962 5.999951
10.061321 6.000008
10.188679 6.000005
10.316038 5.999993
10.443396 5.999996
10.570755 6.000000
10.698113 5.999998
10.825472 5.999996
10.952830 5.999999
11.080189 6.000000
11.207547 5.999988
11.334906 5.872348
11.462264 5.383503
11.589623 4.704892
11.716981 3.741369
11.844340 2.794922
11.971698 2.095701
12.099057 1.598405
12.226415 1.500004
12.353774 1.499999
12.481132 1.500001
12.608491 1.500003
12.735849 1.499999
12.863208 1.499995
12.990566 1.499995
13.117925 1.499998
13.245283 1.500008
13.372642 1.500002
13.500000 1.499946


==> matlabPlots/wSTL_simulations/safety_margin_UAV54_UAV61.txt <==
0.000000 3.000000
0.127358 2.959998
0.254717 2.813491
0.382075 2.567181
0.509434 2.120453
0.636792 1.652110
0.764151 1.439114
0.891509 1.967606
1.018868 2.607885
1.146226 3.104826
1.273585 3.204987
1.400943 3.204803
1.528302 3.205016
1.655660 3.205099
1.783019 3.204534
1.910377 3.204405
2.037736 3.205957
2.165094 3.263189
2.292453 3.542372
2.419811 3.916168
2.547170 4.237268
2.674528 4.533723
2.801887 4.543174
2.929245 4.364099
3.056604 3.895856
3.183962 3.679995
3.311321 3.773825
3.438679 3.955015
3.566038 4.000035
3.693396 4.000004
3.820755 4.000001
3.948113 4.000000
4.075472 4.000000
4.202830 4.000000
4.330189 3.999999
4.457547 3.877484
4.584906 3.454128
4.712264 3.053888
4.839623 2.961382
4.966981 3.176744
5.094340 3.132443
5.221698 3.123674
5.349057 2.906811
5.476415 3.065712
5.603774 3.497359
5.731132 3.911135
5.858491 4.000001
5.985849 3.999999
6.113208 4.000000
6.240566 4.000000
6.367925 4.000000
6.495283 4.000000
6.622642 4.000000
6.750000 3.894856
6.877358 3.538930
7.004717 3.239411
7.132075 3.130906
7.259434 3.159912
7.386792 3.141125
7.514151 3.226961
7.641509 3.450203
7.768868 3.867076
7.896226 4.068112
8.023585 4.232261
8.150943 4.279334
8.278302 4.284825
8.405660 4.284242
8.533019 4.282779
8.660377 4.283083
8.787736 4.145831
8.915094 3.645470
9.042453 3.033829
9.169811 2.231516
9.297170 1.548289
9.424528 1.355069
9.551887 1.884782
9.679245 2.963162
9.806604 4.049987
9.933962 4.770589
10.061321 5.414204
10.188679 6.069312
10.316038 6.588012
10.443396 6.691409
10.570755 6.691407
10.698113 6.691408
10.825472 6.691409
10.952830 6.691406
11.080189 6.691404
11.207547 6.691405
11.334906 6.552750
11.462264 6.025155
11.589623 5.346898
11.716981 4.537195
11.844340 3.837409
11.971698 3.346689
12.099057 3.049896
12.226415 3.000005
12.353774 3.000013
12.481132 3.000006
12.608491 2.999998
12.735849 2.999998
12.863208 3.000001
12.990566 3.000005
13.117925 3.000006
13.245283 3.000001
13.372642 2.999995
13.500000 2.999991


==> matlabPlots/wSTL_simulations/safety_margin_UAV60_UAV54.txt <==
0.000000 13.152946
0.127358 12.938405
0.254717 12.119835
0.382075 11.022193
0.509434 9.552947
0.636792 8.043078
0.764151 6.658367
0.891509 5.535828
1.018868 4.909632
1.146226 4.559161
1.273585 4.344126
1.400943 4.169918
1.528302 4.037471
1.655660 3.933769
1.783019 3.856862
1.910377 3.804852
2.037736 3.781568
2.165094 3.793700
2.292453 3.847265
2.419811 3.946784
2.547170 4.084746
2.674528 4.195041
2.801887 4.219617
2.929245 4.365722
3.056604 4.825674
3.183962 5.359207
3.311321 5.292919
3.438679 5.139584
3.566038 4.477597
3.693396 3.857198
3.820755 3.718732
3.948113 3.800827
4.075472 4.208536
4.202830 4.653323
4.330189 4.897008
4.457547 5.106551
4.584906 5.365193
4.712264 5.644019
4.839623 5.940207
4.966981 6.150697
5.094340 6.117706
5.221698 5.997008
5.349057 5.784422
5.476415 5.640010
5.603774 5.432683
5.731132 5.194232
5.858491 4.992275
5.985849 4.940306
6.113208 5.066583
6.240566 5.351650
6.367925 5.760247
6.495283 6.124327
6.622642 6.198675
6.750000 6.198402
6.877358 6.202028
7.004717 6.201961
7.132075 6.188771
7.259434 6.221068
7.386792 6.442385
7.514151 6.942405
7.641509 7.914999
7.768868 8.939122
7.896226 9.720938
8.023585 10.289265
8.150943 10.425198
8.278302 10.446239
8.405660 10.444500
8.533019 10.439346
8.660377 10.440434
8.787736 10.442265
8.915094 10.441841
9.042453 10.441170
9.169811 10.441372
9.297170 10.441611
9.424528 10.441344
9.551887 10.521880
9.679245 10.841176
9.806604 11.247914
9.933962 11.707199
10.061321 12.191389
10.188679 12.680862
10.316038 13.073779
10.443396 13.152946
10.570755 13.152945
10.698113 13.152943
10.825472 13.152942
10.952830 13.152944
11.080189 13.152946
11.207547 13.152946
11.334906 13.152946
11.462264 13.152948
11.589623 13.152950
11.716981 13.152949
11.844340 13.152947
11.971698 13.152946
12.099057 13.152946
12.226415 13.152950
12.353774 13.152953
12.481132 13.152952
12.608491 13.152949
12.735849 13.152945
12.863208 13.152943
12.990566 13.152949
13.117925 13.152953
13.245283 13.152947
13.372642 13.152941
13.500000 13.152940


==> matlabPlots/wSTL_simulations/safety_margin_UAV60_UAV61.txt <==
0.000000 10.198039
0.127358 10.026434
0.254717 9.374037
0.382075 8.575904
0.509434 7.707842
0.636792 7.031864
0.764151 6.856239
0.891509 6.899925
1.018868 7.058413
1.146226 7.188319
1.273585 7.048397
1.400943 6.854560
1.528302 6.693556
1.655660 6.551532
1.783019 6.426491
1.910377 6.312407
2.037736 6.205181
2.165094 6.167248
2.292453 6.293734
2.419811 6.480117
2.547170 6.720903
2.674528 7.043059
2.801887 7.393876
2.929245 7.791900
3.056604 8.273366
3.183962 8.632845
3.311321 8.520648
3.438679 8.226007
3.566038 7.492066
3.693396 6.835614
3.820755 6.697558
3.948113 6.723483
4.075472 6.883689
4.202830 7.086490
4.330189 7.208216
4.457547 7.146879
4.584906 6.635649
4.712264 5.907344
4.839623 4.842499
4.966981 3.824760
5.094340 3.185419
5.221698 2.874128
5.349057 3.067231
5.476415 3.334981
5.603774 3.526577
5.731132 3.807014
5.858491 4.266663
5.985849 4.863383
6.113208 5.561911
6.240566 6.293630
6.367925 6.994752
6.495283 7.536588
6.622642 7.644234
6.750000 7.688357
6.877358 7.889400
7.004717 8.194431
7.132075 8.580519
7.259434 8.926285
7.386792 8.998613
7.514151 8.998606
7.641509 8.998610
7.768868 8.998614
7.896226 8.998610
8.023585 8.998608
8.150943 8.998617
8.278302 8.998619
8.405660 8.998595
8.533019 8.998597
8.660377 8.998695
8.787736 9.113850
8.915094 9.570522
9.042453 10.046157
9.169811 10.319592
9.297170 10.483142
9.424528 10.347454
9.551887 10.127370
9.679245 9.757489
9.806604 9.461094
9.933962 9.406098
10.061321 9.406120
10.188679 9.406114
10.316038 9.406106
10.443396 9.406113
10.570755 9.406119
10.698113 9.406116
10.825472 9.406113
10.952830 9.406118
11.080189 9.406121
11.207547 9.406110
11.334906 9.406350
11.462264 9.428423
11.589623 9.467270
11.716981 9.507098
11.844340 9.658216
11.971698 9.914046
12.099057 10.148646
12.226415 10.198039
12.353774 10.198039
12.481132 10.198038
12.608491 10.198038
12.735849 10.198038
12.863208 10.198038
12.990566 10.198038
13.117925 10.198038
13.245283 10.198039
13.372642 10.198039
13.500000 10.198039


==> matlabPlots/wSTL_simulations/vehicle_cons/acceleration_UAV1_x.txt <==
0.000000 -0.006714
0.057590 -0.000677
0.115181 0.175463
0.172771 0.182363
0.230362 0.285704
0.287952 0.285944
0.345543 0.154377
0.403133 -0.208619
0.460723 -0.245163
0.518314 -0.238447
0.575904 -0.237015
0.633495 -0.159110
0.691085 -0.095823
0.748675 -0.036180
0.806266 0.022654
0.863856 0.052441
0.921447 0.157626
0.979037 0.244599
1.036628 0.172236
1.094218 0.153443
1.151808 0.149752
1.209399 0.103295
1.266989 0.103161
1.324580 0.069958
1.382170 0.060000
1.439760 0.061615
1.497351 0.047226
1.554941 0.045200
1.612532 0.035058
1.670122 0.036443
1.727713 0.028259
1.785303 0.028673
1.842893 0.033569
1.900484 0.026075
1.958074 0.026920
2.015665 0.027895
2.073255 0.041429
2.130845 0.041457
2.188436 0.035495
2.246026 0.034630
2.303617 -0.024558
2.361207 -0.086119
2.418798 -0.135586
2.476388 -0.085161
2.533978 0.077198
2.591569 -0.086548
2.649159 0.083887
2.706750 0.086204
2.764340 -0.116334
2.821930 0.039067
2.879521 0.035405
2.937111 -0.008471
2.994702 0.150784
3.052292 0.132853
3.109883 0.069203
3.167473 0.069203
3.225063 0.157920
3.282654 0.168898
3.340244 0.089585
3.397835 0.085099
3.455425 0.095548
3.513015 0.060854
3.570606 0.054288
3.628196 0.039246
3.685787 -0.016806
3.743377 -0.117828
3.800968 -0.100937
3.858558 -0.114874
3.916148 -0.061533
3.973739 -0.013384
4.031329 0.033390
4.088920 0.016936
4.146510 -0.003366
4.204100 -0.037124
4.261691 -0.036734
4.319281 -0.012287
4.376872 -0.013818
4.434462 -0.006990
4.492053 -0.006994
4.549643 -0.011816
4.607233 -0.020603
4.664824 -0.021912
4.722414 -0.021912
4.780005 -0.026162
4.837595 -0.023815
4.895185 -0.025938
4.952776 -0.019351
5.010366 -0.005907
5.067957 0.014783
5.125547 0.025362
5.183138 0.024219
5.240728 0.005020
5.298318 0.007269
5.355909 0.471383
5.413499 0.445245
5.471090 0.847239
5.528680 0.847239
5.586270 0.975596
5.643861 -0.985943
5.701451 0.933849
5.759042 0.974821
5.816632 0.056578
5.874223 -0.499206
5.931813 0.029477
5.989403 0.185627
6.046994 -0.420608
6.104584 -0.447038
6.162175 -0.437046
6.219765 -0.100351
6.277355 -0.153909
6.334946 -0.003024
6.392536 -0.108415
6.450127 -0.112363
6.507717 -0.062140
6.565308 -0.050143
6.622898 0.150879
6.680488 0.156031
6.738079 0.216030
6.795669 0.200458
6.853260 0.181326
6.910850 0.042758
6.968440 0.048736
7.026031 -0.001009
7.083621 -0.011709
7.141212 0.003497
7.198802 0.027870
7.256393 0.034505
7.313983 0.038399
7.371573 0.002415
7.429164 0.001464
7.486754 -0.006487
7.544345 -0.007928
7.601935 -0.009322
7.659525 -0.017510
7.717116 -0.011766
7.774706 0.050617
7.832297 -0.147049
7.889887 0.060137
7.947478 -0.049372
8.005068 -0.013860
8.062658 -0.015326
8.120249 -0.018252
8.177839 -0.063450
8.235430 -0.061567
8.293020 0.002626
8.350610 0.398139
8.408201 0.377752
8.465791 -0.108222
8.523382 -0.002095
8.580972 -0.032630
8.638563 0.025383
8.696153 -0.040631
8.753743 0.064016
8.811334 -0.006203
8.868924 -0.091319
8.926515 -0.081097
8.984105 -0.122410
9.041695 -0.046151
9.099286 -0.002591
9.156876 0.096435
9.214467 0.052253
9.272057 -0.089129
9.329648 -0.217671
9.387238 -0.355543
9.444828 -0.342914
9.502419 -0.197594
9.560009 -0.104605
9.617600 -0.060472
9.675190 -0.056526
9.732780 0.015571
9.790371 0.098948
9.847961 0.088588
9.905552 0.058368
9.963142 0.017866
10.020733 0.016644
10.078323 0.027618
10.135913 0.027565
10.193504 0.021499
10.251094 0.011758
10.308685 0.011758
10.366275 0.005221
10.423865 0.004545
10.481456 0.003190
10.539046 0.003594
10.596637 -0.000646
10.654227 -0.002265
10.711818 -0.002249
10.769408 -0.002320
10.826998 -0.001603
10.884589 -0.001545
10.942179 -0.001153
10.999770 -0.001760
11.057360 -0.001636
11.114950 -0.001843
11.172541 -0.001765
11.230131 -0.001717
11.287722 -0.001304
11.345312 0.001265
11.402903 0.001056
11.460493 -0.001199
11.518083 -0.001999
11.575674 -0.005633
11.633264 -0.008605
11.690855 -0.009443
11.748445 -0.010524
11.806035 -0.010875
11.863626 -0.011894
11.921216 -0.015716
11.978807 -0.018025
12.036397 -0.018586
12.093988 -0.018473
12.151578 -0.019467
12.209168 -0.021102
12.266759 -0.021572
12.324349 -0.023671
12.381940 -0.024057
12.439530 -0.017462
12.497120 -0.015505


==> matlabPlots/wSTL_simulations/vehicle_cons/acceleration_UAV1_y.txt <==
0.000000 -0.263074
0.057590 -0.232406
0.115181 -0.163895
0.172771 -0.171673
0.230362 0.453961
0.287952 0.134323
0.345543 0.083674
0.403133 0.384351
0.460723 0.387033
0.518314 0.389767
0.575904 0.153044
0.633495 -0.010715
0.691085 -0.077196
0.748675 -0.176830
0.806266 -0.242171
0.863856 -0.295688
0.921447 -0.232028
0.979037 -0.155322
1.036628 -0.085764
1.094218 -0.069454
1.151808 -0.122033
1.209399 -0.152234
1.266989 -0.143428
1.324580 -0.108530
1.382170 -0.053475
1.439760 -0.054377
1.497351 -0.042709
1.554941 -0.041024
1.612532 -0.027928
1.670122 -0.029540
1.727713 0.014667
1.785303 0.013702
1.842893 -0.037890
1.900484 -0.024300
1.958074 -0.018504
2.015665 -0.019755
2.073255 -0.005072
2.130845 -0.005195
2.188436 -0.008412
2.246026 -0.008268
2.303617 0.028462
2.361207 0.156302
2.418798 0.287090
2.476388 0.311448
2.533978 0.124104
2.591569 0.427768
2.649159 0.059224
2.706750 0.261778
2.764340 0.784838
2.821930 -0.066398
2.879521 0.174208
2.937111 0.336494
2.994702 -0.208920
3.052292 -0.100944
3.109883 0.053825
3.167473 0.053825
3.225063 0.064219
3.282654 -0.368907
3.340244 -0.111420
3.397835 -0.519435
3.455425 -0.501291
3.513015 -0.464841
3.570606 -0.359852
3.628196 -0.213663
3.685787 -0.089536
3.743377 0.015504
3.800968 0.119295
3.858558 0.085895
3.916148 0.159639
3.973739 0.188361
4.031329 0.157260
4.088920 0.089743
4.146510 0.066005
4.204100 0.043910
4.261691 0.036319
4.319281 0.033276
4.376872 0.033895
4.434462 0.030954
4.492053 0.027479
4.549643 0.026311
4.607233 0.018602
4.664824 0.011361
4.722414 0.011361
4.780005 0.004640
4.837595 0.003849
4.895185 0.004076
4.952776 0.005362
5.010366 0.007753
5.067957 0.011709
5.125547 0.013580
5.183138 0.013813
5.240728 0.001392
5.298318 0.005732
5.355909 -0.116823
5.413499 -0.109852
5.471090 -0.383131
5.528680 -0.383131
5.586270 -0.258894
5.643861 0.134152
5.701451 -0.826150
5.759042 -0.686284
5.816632 -0.456966
5.874223 -0.182300
5.931813 -0.169411
5.989403 -0.136616
6.046994 0.186477
6.104584 0.103699
6.162175 0.221568
6.219765 0.312903
6.277355 0.449162
6.334946 -0.244086
6.392536 0.567700
6.450127 0.616514
6.507717 0.355047
6.565308 0.348156
6.622898 0.172194
6.680488 0.111857
6.738079 -0.021314
6.795669 -0.000542
6.853260 -0.147542
6.910850 -0.162231
6.968440 -0.162907
7.026031 -0.142917
7.083621 -0.120021
7.141212 -0.104466
7.198802 -0.080896
7.256393 -0.076441
7.313983 -0.064419
7.371573 -0.037019
7.429164 -0.049062
7.486754 -0.051164
7.544345 -0.033404
7.601935 -0.035133
7.659525 -0.032430
7.717116 -0.000981
7.774706 -0.043571
7.832297 0.008727
7.889887 -0.054509
7.947478 -0.021838
8.005068 -0.012332
8.062658 -0.008129
8.120249 -0.020247
8.177839 -0.029490
8.235430 -0.027192
8.293020 -0.110956
8.350610 -0.527165
8.408201 -0.505087
8.465791 0.112982
8.523382 -0.019459
8.580972 0.065063
8.638563 0.100443
8.696153 0.115957
8.753743 -0.033802
8.811334 0.047429
8.868924 0.119409
8.926515 0.115482
8.984105 0.194502
9.041695 0.123208
9.099286 0.102977
9.156876 -0.072067
9.214467 -0.029025
9.272057 -0.008300
9.329648 0.315752
9.387238 0.115468
9.444828 0.121842
9.502419 -0.008017
9.560009 0.111526
9.617600 0.268434
9.675190 0.291089
9.732780 -0.007324
9.790371 -0.101495
9.847961 -0.091018
9.905552 -0.064974
9.963142 -0.021824
10.020733 -0.002335
10.078323 0.001636
10.135913 0.001687
10.193504 -0.006184
10.251094 -0.013603
10.308685 -0.013603
10.366275 -0.011234
10.423865 -0.011475
10.481456 -0.012181
10.539046 -0.010952
10.596637 -0.013662
10.654227 -0.016837
10.711818 -0.016724
10.769408 -0.016493
10.826998 -0.016621
10.884589 -0.016361
10.942179 -0.016250
10.999770 -0.021059
11.057360 -0.020660
11.114950 -0.019705
11.172541 -0.019540
11.230131 -0.019298
11.287722 -0.017473
11.345312 -0.018382
11.402903 -0.018065
11.460493 -0.019921
11.518083 -0.019549
11.575674 -0.018598
11.633264 -0.017963
11.690855 -0.017232
11.748445 -0.017532
11.806035 -0.017930
11.863626 -0.016908
11.921216 -0.014486
11.978807 -0.013834
12.036397 -0.014136
12.093988 -0.012988
12.151578 -0.012965
12.209168 -0.012095
12.266759 -0.011708
12.324349 -0.009402
12.381940 -0.010377
12.439530 -0.008560
12.497120 -0.009319


==> matlabPlots/wSTL_simulations/vehicle_cons/acceleration_UAV1_z.txt <==
0.000000 0.735299
0.057590 0.728311
0.115181 0.500769
0.172771 0.500396
0.230362 0.424886
0.287952 0.220772
0.345543 0.047967
0.403133 -0.144132
0.460723 -0.663294
0.518314 -0.591666
0.575904 -0.983876
0.633495 -0.643068
0.691085 -0.306413
0.748675 0.335073
0.806266 0.236606
0.863856 0.195024
0.921447 -0.144537
0.979037 -0.239390
1.036628 -0.117704
1.094218 -0.087299
1.151808 -0.036137
1.209399 -0.004557
1.266989 -0.042978
1.324580 0.141831
1.382170 0.143971
1.439760 0.106945
1.497351 0.083555
1.554941 0.080719
1.612532 0.083498
1.670122 0.019041
1.727713 0.056717
1.785303 0.057844
1.842893 0.056638
1.900484 -0.000771
1.958074 0.079450
2.015665 0.075556
2.073255 -0.187726
2.130845 -0.178254
2.188436 0.058386
2.246026 0.048097
2.303617 -0.235223
2.361207 -0.153207
2.418798 -0.053560
2.476388 -0.362843
2.533978 -0.702146
2.591569 -0.516020
2.649159 0.814399
2.706750 0.255219
2.764340 -0.175170
2.821930 0.514445
2.879521 0.300937
2.937111 0.163953
2.994702 0.873973
3.052292 0.746741
3.109883 0.009056
3.167473 0.009056
3.225063 0.091719
3.282654 0.815554
3.340244 0.742126
3.397835 0.731074
3.455425 0.757221
3.513015 0.029277
3.570606 -0.047247
3.628196 0.014866
3.685787 0.225076
3.743377 0.382408
3.800968 0.237656
3.858558 0.319047
3.916148 0.008691
3.973739 -0.155249
4.031329 -0.016499
4.088920 0.074571
4.146510 0.053304
4.204100 0.036223
4.261691 0.025373
4.319281 0.024970
4.376872 0.026410
4.434462 0.002154
4.492053 0.001003
4.549643 -0.005061
4.607233 -0.028287
4.664824 -0.017064
4.722414 -0.017064
4.780005 -0.062020
4.837595 -0.076538
4.895185 -0.129521
4.952776 -0.071799
5.010366 -0.040691
5.067957 -0.046646
5.125547 -0.104187
5.183138 -0.101980
5.240728 -0.252872
5.298318 -0.226211
5.355909 0.087515
5.413499 0.108137
5.471090 -0.462790
5.528680 -0.462790
5.586270 -0.301893
5.643861 -0.835142
5.701451 0.568713
5.759042 0.532464
5.816632 0.280852
5.874223 0.129733
5.931813 0.199552
5.989403 0.388750
6.046994 -0.286983
6.104584 -0.225699
6.162175 -0.397266
6.219765 -0.455488
6.277355 -0.433529
6.334946 -0.999536
6.392536 -0.552780
6.450127 -0.488775
6.507717 -0.987224
6.565308 -0.927107
6.622898 0.100804
6.680488 0.317551
6.738079 -0.138684
6.795669 -0.148835
6.853260 0.368804
6.910850 0.147753
6.968440 0.183619
7.026031 0.102558
7.083621 0.404431
7.141212 0.417960
7.198802 0.386081
7.256393 0.405528
7.313983 0.418960
7.371573 0.338357
7.429164 0.197354
7.486754 0.238573
7.544345 0.193770
7.601935 0.196718
7.659525 0.084518
7.717116 0.143293
7.774706 0.219098
7.832297 0.012641
7.889887 -0.032977
7.947478 0.174836
8.005068 -0.012193
8.062658 0.004586
8.120249 -0.002857
8.177839 0.373433
8.235430 0.366490
8.293020 0.213339
8.350610 -0.569931
8.408201 -0.523811
8.465791 0.089999
8.523382 -0.011679
8.580972 0.016604
8.638563 -0.232758
8.696153 -0.235621
8.753743 -0.040699
8.811334 0.091803
8.868924 0.118132
8.926515 0.049596
8.984105 0.186384
9.041695 0.037412
9.099286 -0.216663
9.156876 -0.088897
9.214467 0.098746
9.272057 -0.037156
9.329648 0.401105
9.387238 -0.370419
9.444828 -0.373188
9.502419 -0.478674
9.560009 -0.293130
9.617600 0.226038
9.675190 0.228575
9.732780 0.031076
9.790371 -0.242188
9.847961 -0.238098
9.905552 -0.158551
9.963142 0.011716
10.020733 -0.044312
10.078323 -0.013940
10.135913 -0.017332
10.193504 -0.022915
10.251094 -0.026476
10.308685 -0.026476
10.366275 -0.039822
10.423865 -0.042746
10.481456 -0.047127
10.539046 -0.043768
10.596637 -0.046482
10.654227 -0.028293
10.711818 -0.028094
10.769408 -0.033414
10.826998 -0.021402
10.884589 -0.018393
10.942179 -0.007830
10.999770 0.002577
11.057360 0.001987
11.114950 0.015557
11.172541 0.046909
11.230131 0.046588
11.287722 0.068573
11.345312 0.086773
11.402903 0.081046
11.460493 0.115136
11.518083 0.126140
11.575674 0.129771
11.633264 0.159978
11.690855 0.171558
11.748445 0.166251
11.806035 0.172637
11.863626 0.185739
11.921216 0.187785
11.978807 0.188690
12.036397 0.190357
12.093988 0.154155
12.151578 0.136497
12.209168 0.129797
12.266759 0.120897
12.324349 0.115893
12.381940 0.125550
12.439530 0.084679
12.497120 0.069781


==> matlabPlots/wSTL_simulations/vehicle_cons/acceleration_UAV2_x.txt <==
0.000000 0.181355
0.063975 -0.054696
0.127950 -0.064997
0.191925 -0.118572
0.255900 -0.105941
0.319875 -0.013296
0.383850 0.037502
0.447825 0.052334
0.511800 0.053329
0.575775 0.072929
0.639750 0.073984
0.703725 0.070572
0.767700 0.075711
0.831675 0.079460
0.895650 0.078045
0.959625 0.077531
1.023600 0.079188
1.087575 0.079207
1.151550 0.073921
1.215525 0.074704
1.279500 0.077928
1.343475 0.069762
1.407450 0.064435
1.471425 0.064805
1.535399 0.054633
1.599374 0.049438
1.663349 0.050345
1.727324 -0.040995
1.791299 -0.165755
1.855274 -0.170155
1.919249 0.032759
1.983224 0.003326
2.047199 -0.007206
2.111174 0.041127
2.175149 0.200238
2.239124 0.217352
2.303099 0.156412
2.367074 0.025600
2.431049 0.294777
2.495024 -0.000109
2.558999 0.404663
2.622974 0.151839
2.686949 0.123133
2.750924 0.038145
2.814899 -0.143621
2.878874 -0.082176
2.942849 -0.046276
3.006824 -0.009137
3.070799 0.073629
3.134774 0.204105
3.198749 0.205415
3.262724 0.195684
3.326699 0.155106
3.390674 0.094992
3.454649 0.075800
3.518624 0.008659
3.582599 -0.097619
3.646574 -0.108185
3.710549 -0.141818
3.774524 -0.141921
3.838499 -0.119632
3.902474 -0.076146
3.966449 -0.034973
4.030424 -0.034911
4.094399 -0.035741
4.158374 -0.037115
4.222349 -0.022109
4.286324 -0.022682
4.350299 -0.019067
4.414274 -0.011302
4.478249 -0.011905
4.542223 -0.000289
4.606198 -0.001894
4.670173 -0.003588
4.734148 0.000178
4.798123 0.000895
4.862098 0.016279
4.926073 0.016999
4.990048 0.016985
5.054023 -0.065082
5.117998 -0.061777
5.181973 -0.000502
5.245948 -0.004457
5.309923 0.031541
5.373898 0.011202
5.437873 0.036585
5.501848 -0.007464
5.565823 -0.011979
5.629798 0.019852
5.693773 0.007796
5.757748 0.103404
5.821723 0.076316
5.885698 0.082827
5.949673 0.135398
6.013648 0.104613
6.077623 0.102518
6.141598 0.003928
6.205573 -0.094478
6.269548 -0.089224
6.333523 -0.137418
6.397498 -0.130303
6.461473 -0.062075
6.525448 0.002469
6.589423 -0.000981
6.653398 -0.014087
6.717373 -0.019835
6.781348 -0.023714
6.845323 -0.027184
6.909298 -0.020848
6.973273 -0.013515
7.037248 -0.005631
7.101223 -0.002172
7.165198 -0.001863
7.229173 0.000898
7.293148 -0.001395
7.357123 -0.001153
7.421098 -0.000959
7.485073 -0.002019
7.549047 0.002319
7.613022 0.004507
7.676997 0.004770
7.740972 0.004538
7.804947 0.004528
7.868922 0.004609
7.932897 0.005381
7.996872 0.291881
8.060847 0.336244
8.124822 0.361275
8.188797 0.374300
8.252772 0.368111
8.316747 0.134360
8.380722 0.132891
8.444697 0.371129
8.508672 0.374771
8.572647 0.573629
8.636622 0.631744
8.700597 -0.060474
8.764572 0.634153
8.828547 -0.688113
8.892522 0.537462
8.956497 -0.574023
9.020472 -0.550971
9.084447 -0.278435
9.148422 -0.321993
9.212397 -0.223667
9.276372 -0.121271
9.340347 0.038932
9.404322 -0.031563
9.468297 -0.082365
9.532272 -0.078324
9.596247 -0.125764
9.660222 0.025223
9.724197 0.029705
9.788172 0.023903
9.852147 0.112117
9.916122 0.130303
9.980097 0.126348
10.044072 0.118178
10.108047 0.004904
10.172022 0.004192
10.235997 0.002744
10.299972 0.045738
10.363947 0.047079
10.427922 0.043815
10.491897 0.037316
10.555871 0.033259
10.619846 0.026757
10.683821 0.026936
10.747796 0.024931
10.811771 0.024739
10.875746 0.024316
10.939721 0.023159
11.003696 0.020172
11.067671 0.020172
11.131646 0.020649
11.195621 0.020781
11.259596 0.021068
11.323571 0.016003
11.387546 0.017120
11.451521 0.014807
11.515496 0.014031
11.579471 0.018169
11.643446 0.017787
11.707421 -0.012136
11.771396 -0.035227
11.835371 -0.109958
11.899346 -0.008533
11.963321 -0.023944
12.027296 -0.003528
12.091271 -0.007215
12.155246 0.205110
12.219221 0.504851
12.283196 -0.668200
12.347171 0.012904
12.411146 -0.020061
12.475121 -0.172868
12.539096 0.215815
12.603071 0.056257
12.667046 -0.194345
12.731021 -0.079639
12.794996 -0.078279
12.858971 -0.193460
12.922946 -0.200769
12.986921 -0.148563
13.050896 0.007404
13.114871 0.075716
13.178846 0.133222
13.242821 0.120799
13.306796 0.119785
13.370771 0.064898
13.434746 0.075552
13.498721 0.048035


==> matlabPlots/wSTL_simulations/vehicle_cons/acceleration_UAV2_y.txt <==
0.000000 -0.245806
0.063975 -0.256237
0.127950 -0.263830
0.191925 -0.231151
0.255900 -0.151708
0.319875 -0.073439
0.383850 -0.047084
0.447825 -0.027628
0.511800 -0.029251
0.575775 -0.037954
0.639750 -0.038710
0.703725 -0.019288
0.767700 -0.003534
0.831675 0.007760
0.895650 0.009380
0.959625 0.010874
1.023600 0.016384
1.087575 0.019027
1.151550 0.039180
1.215525 0.040242
1.279500 0.039751
1.343475 0.040233
1.407450 0.045501
1.471425 0.051893
1.535399 0.049752
1.599374 0.048766
1.663349 0.063145
1.727324 0.152487
1.791299 0.304067
1.855274 0.351050
1.919249 0.245143
1.983224 0.324567
2.047199 0.299487
2.111174 0.377584
2.175149 0.466250
2.239124 -0.106023
2.303099 -0.095700
2.367074 0.688061
2.431049 -0.447193
2.495024 -0.399698
2.558999 -0.150611
2.622974 -0.163313
2.686949 -0.281362
2.750924 0.164935
2.814899 -0.656140
2.878874 -0.689604
2.942849 -0.414637
3.006824 -0.364359
3.070799 -0.200797
3.134774 -0.003918
3.198749 0.003616
3.262724 0.022536
3.326699 0.116591
3.390674 0.194766
3.454649 0.189617
3.518624 0.214788
3.582599 0.158774
3.646574 0.159616
3.710549 0.120984
3.774524 0.097112
3.838499 0.027660
3.902474 0.024493
3.966449 0.034305
4.030424 0.034912
4.094399 0.026017
4.158374 0.030420
4.222349 -0.015251
4.286324 -0.014044
4.350299 -0.018938
4.414274 -0.024494
4.478249 -0.023523
4.542223 -0.038565
4.606198 -0.038930
4.670173 -0.037315
4.734148 -0.037154
4.798123 -0.039907
4.862098 -0.037557
4.926073 -0.045168
4.990048 -0.044585
5.054023 -0.444479
5.117998 -0.426644
5.181973 -0.585717
5.245948 -0.544161
5.309923 0.055321
5.373898 -0.336805
5.437873 -0.152605
5.501848 -0.088873
5.565823 -0.074343
5.629798 -0.059546
5.693773 -0.143163
5.757748 0.260685
5.821723 0.106247
5.885698 0.354084
5.949673 0.398074
6.013648 0.268497
6.077623 0.263161
6.141598 0.166747
6.205573 0.107158
6.269548 0.040328
6.333523 -0.085034
6.397498 -0.130357
6.461473 -0.160548
6.525448 -0.110308
6.589423 -0.114924
6.653398 -0.064971
6.717373 -0.024758
6.781348 -0.017130
6.845323 -0.023330
6.909298 -0.022059
6.973273 -0.019160
7.037248 -0.005299
7.101223 0.004976
7.165198 0.005895
7.229173 0.013453
7.293148 0.011682
7.357123 0.012846
7.421098 0.018937
7.485073 0.021676
7.549047 0.032402
7.613022 0.037153
7.676997 0.035417
7.740972 0.035039
7.804947 0.034104
7.868922 0.032540
7.932897 0.029123
7.996872 -0.269533
8.060847 -0.286548
8.124822 -0.305889
8.188797 -0.239030
8.252772 -0.228947
8.316747 0.097869
8.380722 0.348899
8.444697 0.205364
8.508672 0.391293
8.572647 0.169323
8.636622 0.193298
8.700597 0.169298
8.764572 0.180135
8.828547 0.545646
8.892522 0.651715
8.956497 -0.606215
9.020472 -0.674734
9.084447 0.642731
9.148422 0.634597
9.212397 0.219772
9.276372 -0.614707
9.340347 0.082981
9.404322 -0.496798
9.468297 -0.300332
9.532272 -0.301609
9.596247 -0.654288
9.660222 -0.361507
9.724197 -0.317383
9.788172 -0.117433
9.852147 -0.011813
9.916122 0.141954
9.980097 0.126960
10.044072 0.172692
10.108047 0.125650
10.172022 0.087911
10.235997 0.085637
10.299972 0.038591
10.363947 0.018728
10.427922 0.026431
10.491897 0.031172
10.555871 0.030074
10.619846 0.013986
10.683821 0.014020
10.747796 0.005380
10.811771 0.006127
10.875746 0.002094
10.939721 -0.003793
11.003696 -0.013167
11.067671 -0.013167
11.131646 -0.015678
11.195621 -0.015485
11.259596 -0.017178
11.323571 -0.012105
11.387546 -0.010538
11.451521 -0.022920
11.515496 -0.029804
11.579471 -0.161085
11.643446 -0.183006
11.707421 -0.224662
11.771396 -0.196112
11.835371 -0.067080
11.899346 -0.058430
11.963321 -0.047134
12.027296 -0.150129
12.091271 -0.083820
12.155246 -0.246269
12.219221 -0.651431
12.283196 0.721633
12.347171 0.565489
12.411146 -0.244599
12.475121 0.160542
12.539096 0.072620
12.603071 0.222942
12.667046 0.035286
12.731021 -0.034887
12.794996 0.255246
12.858971 0.221351
12.922946 0.210926
12.986921 0.206096
13.050896 0.082639
13.114871 0.065092
13.178846 -0.034597
13.242821 -0.070746
13.306796 -0.072746
13.370771 -0.065691
13.434746 -0.071955
13.498721 -0.037414


==> matlabPlots/wSTL_simulations/vehicle_cons/acceleration_UAV2_z.txt <==
0.000000 0.577912
0.063975 0.176482
0.127950 0.130107
0.191925 -0.056405
0.255900 0.031334
0.319875 0.160351
0.383850 0.177816
0.447825 0.146850
0.511800 0.160537
0.575775 0.077085
0.639750 0.084328
0.703725 0.066418
0.767700 0.038988
0.831675 0.028090
0.895650 0.018350
0.959625 0.009287
1.023600 -0.005863
1.087575 -0.015533
1.151550 -0.030085
1.215525 -0.012835
1.279500 -0.009965
1.343475 -0.014355
1.407450 -0.013618
1.471425 -0.048466
1.535399 -0.050976
1.599374 -0.126500
1.663349 -0.227231
1.727324 -0.102141
1.791299 0.415496
1.855274 0.056739
1.919249 -0.391192
1.983224 -0.388555
2.047199 0.165441
2.111174 0.298318
2.175149 0.503085
2.239124 0.232069
2.303099 0.202138
2.367074 0.695553
2.431049 -0.428309
2.495024 0.180916
2.558999 -0.447252
2.622974 -0.114326
2.686949 -0.530803
2.750924 0.117724
2.814899 -0.638239
2.878874 -0.529447
2.942849 -0.609855
3.006824 -0.543345
3.070799 -0.143732
3.134774 0.134504
3.198749 0.139274
3.262724 0.131209
3.326699 0.081772
3.390674 0.258541
3.454649 0.269285
3.518624 0.268725
3.582599 0.028299
3.646574 -0.001433
3.710549 -0.095370
3.774524 -0.053562
3.838499 0.161682
3.902474 0.142500
3.966449 0.155952
4.030424 0.159244
4.094399 0.134869
4.158374 0.135990
4.222349 0.114971
4.286324 0.117024
4.350299 0.096957
4.414274 0.085514
4.478249 0.071277
4.542223 0.056235
4.606198 0.043183
4.670173 0.014826
4.734148 0.000804
4.798123 -0.001639
4.862098 -0.154494
4.926073 -0.248111
4.990048 -0.248201
5.054023 -0.248763
5.117998 -0.225196
5.181973 -0.652242
5.245948 -0.619234
5.309923 0.169394
5.373898 0.170284
5.437873 -0.251464
5.501848 -0.171362
5.565823 0.171445
5.629798 0.072404
5.693773 0.414697
5.757748 0.267617
5.821723 0.380100
5.885698 0.453332
5.949673 0.210763
6.013648 -0.301324
6.077623 -0.304366
6.141598 -0.139394
6.205573 0.098015
6.269548 0.086034
6.333523 -0.018572
6.397498 -0.185192
6.461473 -0.392317
6.525448 0.107014
6.589423 0.107063
6.653398 0.116363
6.717373 0.098040
6.781348 0.087672
6.845323 0.065573
6.909298 0.049979
6.973273 0.021303
7.037248 -0.004000
7.101223 -0.008679
7.165198 -0.008075
7.229173 -0.014741
7.293148 -0.024480
7.357123 -0.026645
7.421098 -0.012022
7.485073 -0.009718
7.549047 -0.000944
7.613022 0.003608
7.676997 -0.004375
7.740972 0.001425
7.804947 -0.005414
7.868922 -0.046381
7.932897 -0.210014
7.996872 0.120191
8.060847 0.164621
8.124822 0.164870
8.188797 0.152028
8.252772 0.151772
8.316747 0.067986
8.380722 0.207440
8.444697 0.555130
8.508672 0.000853
8.572647 0.269770
8.636622 -0.154128
8.700597 0.287902
8.764572 0.531712
8.828547 -0.328017
8.892522 0.232800
8.956497 -0.347040
9.020472 -0.342673
9.084447 -0.381910
9.148422 -0.606989
9.212397 0.467045
9.276372 0.622806
9.340347 -0.372532
9.404322 -0.317723
9.468297 -0.014575
9.532272 -0.021328
9.596247 -0.199345
9.660222 -0.352050
9.724197 -0.320641
9.788172 -0.001343
9.852147 0.120015
9.916122 -0.148715
9.980097 -0.093578
10.044072 -0.224132
10.108047 -0.002827
10.172022 -0.051459
10.235997 -0.051864
10.299972 -0.041726
10.363947 -0.008558
10.427922 -0.037450
10.491897 -0.071317
10.555871 -0.079721
10.619846 -0.086541
10.683821 -0.086605
10.747796 -0.121388
10.811771 -0.120483
10.875746 -0.113630
10.939721 -0.113135
11.003696 -0.124617
11.067671 -0.124617
11.131646 -0.123445
11.195621 -0.125637
11.259596 -0.128444
11.323571 -0.203296
11.387546 -0.254029
11.451521 -0.308972
11.515496 -0.272431
11.579471 -0.174625
11.643446 -0.219642
11.707421 -0.509241
11.771396 -0.623371
11.835371 -0.011450
11.899346 -0.040120
11.963321 0.046091
12.027296 -0.318926
12.091271 -0.254651
12.155246 -0.167155
12.219221 -0.432614
12.283196 0.668099
12.347171 0.523272
12.411146 0.227226
12.475121 0.207585
12.539096 0.686090
12.603071 0.596981
12.667046 0.155684
12.731021 0.177322
12.794996 0.679032
12.858971 0.342056
12.922946 0.252530
12.986921 -0.134623
13.050896 0.309957
13.114871 0.473888
13.178846 0.065015
13.242821 0.086034
13.306796 0.092061
13.370771 0.329714
13.434746 0.357037
13.498721 0.247348


==> matlabPlots/wSTL_simulations/vehicle_cons/acceleration_UAV3_x.txt <==
0.000000 0.181355
0.046441 -0.054696
0.092882 -0.064997
0.139323 -0.118572
0.185764 -0.105941
0.232205 -0.013296
0.278647 0.037502
0.325088 0.052334
0.371529 0.053329
0.417970 0.072929
0.464411 0.073984
0.510852 0.070572
0.557293 0.075711
0.603734 0.079460
0.650175 0.078045
0.696616 0.077531
0.743058 0.079188
0.789499 0.079207
0.835940 0.073921
0.882381 0.074704
0.928822 0.077928
0.975263 0.069762
1.021704 0.064435
1.068145 0.064805
1.114586 0.054633
1.161027 0.049438
1.207468 0.050345
1.253910 -0.040995
1.300351 -0.165755
1.346792 -0.170155
1.393233 0.032759
1.439674 0.003326
1.486115 -0.007206
1.532556 0.041127
1.578997 0.200238
1.625438 0.217352
1.671879 0.156412
1.718321 0.025600
1.764762 0.294777
1.811203 -0.000109
1.857644 0.404663
1.904085 0.151839
1.950526 0.123133
1.996967 0.038145
2.043408 -0.143621
2.089849 -0.082176
2.136290 -0.046276
2.182731 -0.009137
2.229173 0.073629
2.275614 0.204105
2.322055 0.205415
2.368496 0.195684
2.414937 0.155106
2.461378 0.094992
2.507819 0.075800
2.554260 0.008659
2.600701 -0.097619
2.647142 -0.108185
2.693584 -0.141818
2.740025 -0.141921
2.786466 -0.119632
2.832907 -0.076146
2.879348 -0.034973
2.925789 -0.034911
2.972230 -0.035741
3.018671 -0.037115
3.065112 -0.022109
3.111553 -0.022682
3.157995 -0.019067
3.204436 -0.011302
3.250877 -0.011905
3.297318 -0.000289
3.343759 -0.001894
3.390200 -0.003588
3.436641 0.000178
3.483082 0.000895
3.529523 0.016279
3.575964 0.016999
3.622405 0.016985
3.668847 -0.065082
3.715288 -0.061777
3.761729 -0.000502
3.808170 -0.004457
3.854611 0.031541
3.901052 0.011202
3.947493 0.036585
3.993934 -0.007464
4.040375 -0.011979
4.086816 0.019852
4.133258 0.007796
4.179699 0.103404
4.226140 0.076316
4.272581 0.082827
4.319022 0.135398
4.365463 0.104613
4.411904 0.102518
4.458345 0.003928
4.504786 -0.094478
4.551227 -0.089224
4.597668 -0.137418
4.644110 -0.130303
4.690551 -0.062075
4.736992 0.002469
4.783433 -0.000981
4.829874 -0.014087
4.876315 -0.019835
4.922756 -0.023714
4.969197 -0.027184
5.015638 -0.020848
5.062079 -0.013515
5.108521 -0.005631
5.154962 -0.002172
5.201403 -0.001863
5.247844 0.000898
5.294285 -0.001395
5.340726 -0.001153
5.387167 -0.000959
5.433608 -0.002019
5.480049 0.002319
5.526490 0.004507
5.572931 0.004770
5.619373 0.004538
5.665814 0.004528
5.712255 0.004609
5.758696 0.005381
5.805137 0.291881
5.851578 0.336244
5.898019 0.361275
5.944460 0.374300
5.990901 0.368111
6.037342 0.134360
6.083784 0.132891
6.130225 0.371129
6.176666 0.374771
6.223107 0.573629
6.269548 0.731744
6.315989 -0.060474
6.362430 0.634153
6.408871 -0.698113
6.455312 0.537462
6.501753 -0.574023
6.548194 -0.550971
6.594636 -0.278435
6.641077 -0.321993
6.687518 -0.223667
6.733959 -0.121271
6.780400 0.038932
6.826841 -0.031563
6.873282 -0.082365
6.919723 -0.078324
6.966164 -0.125764
7.012605 0.025223
7.059047 0.029705
7.105488 0.023903
7.151929 0.112117
7.198370 0.130303
7.244811 0.126348
7.291252 0.118178
7.337693 0.004904
7.384134 0.004192
7.430575 0.002744
7.477016 0.045738
7.523457 0.047079
7.569899 0.043815
7.616340 0.037316
7.662781 0.033259
7.709222 0.026757
7.755663 0.026936
7.802104 0.024931
7.848545 0.024739
7.894986 0.024316
7.941427 0.023159
7.987868 0.020172
8.034310 0.020172
8.080751 0.020649
8.127192 0.020781
8.173633 0.021068
8.220074 0.016003
8.266515 0.017120
8.312956 0.014807
8.359397 0.014031
8.405838 0.018169
8.452279 0.017787
8.498721 -0.012136
8.545162 -0.035227
8.591603 -0.109958
8.638044 -0.008533
8.684485 -0.023944
8.730926 -0.003528
8.777367 -0.007215
8.823808 0.205110
8.870249 0.504851
8.916690 -0.868200
8.963131 0.012904
9.009573 -0.020061
9.056014 -0.172868
9.102455 0.215815
9.148896 0.056257
9.195337 -0.194345
9.241778 -0.079639
9.288219 -0.078279
9.334660 -0.193460
9.381101 -0.200769
9.427542 -0.148563
9.473984 0.007404
9.520425 0.075716
9.566866 0.133222
9.613307 0.120799
9.659748 0.119785
9.706189 0.064898
9.752630 0.075552
9.799071 0.048035


==> matlabPlots/wSTL_simulations/vehicle_cons/acceleration_UAV3_y.txt <==
0.000000 -0.245806
0.046441 -0.256237
0.092882 -0.263830
0.139323 -0.231151
0.185764 -0.151708
0.232205 -0.073439
0.278647 -0.047084
0.325088 -0.027628
0.371529 -0.029251
0.417970 -0.037954
0.464411 -0.038710
0.510852 -0.019288
0.557293 -0.003534
0.603734 0.007760
0.650175 0.009380
0.696616 0.010874
0.743058 0.016384
0.789499 0.019027
0.835940 0.039180
0.882381 0.040242
0.928822 0.039751
0.975263 0.040233
1.021704 0.045501
1.068145 0.051893
1.114586 0.049752
1.161027 0.048766
1.207468 0.063145
1.253910 0.152487
1.300351 0.304067
1.346792 0.351050
1.393233 0.245143
1.439674 0.324567
1.486115 0.299487
1.532556 0.377584
1.578997 0.466250
1.625438 -0.106023
1.671879 -0.095700
1.718321 0.688061
1.764762 -0.447193
1.811203 -0.399698
1.857644 -0.150611
1.904085 -0.163313
1.950526 -0.281362
1.996967 0.164935
2.043408 -0.656140
2.089849 -0.689604
2.136290 -0.414637
2.182731 -0.364359
2.229173 -0.200797
2.275614 -0.003918
2.322055 0.003616
2.368496 0.022536
2.414937 0.116591
2.461378 0.194766
2.507819 0.189617
2.554260 0.214788
2.600701 0.158774
2.647142 0.159616
2.693584 0.120984
2.740025 0.097112
2.786466 0.027660
2.832907 0.024493
2.879348 0.034305
2.925789 0.034912
2.972230 0.026017
3.018671 0.030420
3.065112 -0.015251
3.111553 -0.014044
3.157995 -0.018938
3.204436 -0.024494
3.250877 -0.023523
3.297318 -0.038565
3.343759 -0.038930
3.390200 -0.037315
3.436641 -0.037154
3.483082 -0.039907
3.529523 -0.037557
3.575964 -0.045168
3.622405 -0.044585
3.668847 -0.444479
3.715288 -0.426644
3.761729 -0.585717
3.808170 -0.544161
3.854611 0.055321
3.901052 -0.336805
3.947493 -0.152605
3.993934 -0.088873
4.040375 -0.074343
4.086816 -0.059546
4.133258 -0.143163
4.179699 0.260685
4.226140 0.106247
4.272581 0.354084
4.319022 0.398074
4.365463 0.268497
4.411904 0.263161
4.458345 0.166747
4.504786 0.107158
4.551227 0.040328
4.597668 -0.085034
4.644110 -0.130357
4.690551 -0.160548
4.736992 -0.110308
4.783433 -0.114924
4.829874 -0.064971
4.876315 -0.024758
4.922756 -0.017130
4.969197 -0.023330
5.015638 -0.022059
5.062079 -0.019160
5.108521 -0.005299
5.154962 0.004976
5.201403 0.005895
5.247844 0.013453
5.294285 0.011682
5.340726 0.012846
5.387167 0.018937
5.433608 0.021676
5.480049 0.032402
5.526490 0.037153
5.572931 0.035417
5.619373 0.035039
5.665814 0.034104
5.712255 0.032540
5.758696 0.029123
5.805137 -0.269533
5.851578 -0.286548
5.898019 -0.305889
5.944460 -0.239030
5.990901 -0.228947
6.037342 0.097869
6.083784 0.348899
6.130225 0.205364
6.176666 0.391293
6.223107 0.169323
6.269548 0.193298
6.315989 0.169298
6.362430 0.180135
6.408871 0.545646
6.455312 0.951715
6.501753 -0.966215
6.548194 -0.984734
6.594636 0.982731
6.641077 0.974597
6.687518 0.219772
6.733959 -0.614707
6.780400 0.082981
6.826841 -0.496798
6.873282 -0.300332
6.919723 -0.301609
6.966164 -0.654288
7.012605 -0.361507
7.059047 -0.317383
7.105488 -0.117433
7.151929 -0.011813
7.198370 0.141954
7.244811 0.126960
7.291252 0.172692
7.337693 0.125650
7.384134 0.087911
7.430575 0.085637
7.477016 0.038591
7.523457 0.018728
7.569899 0.026431
7.616340 0.031172
7.662781 0.030074
7.709222 0.013986
7.755663 0.014020
7.802104 0.005380
7.848545 0.006127
7.894986 0.002094
7.941427 -0.003793
7.987868 -0.013167
8.034310 -0.013167
8.080751 -0.015678
8.127192 -0.015485
8.173633 -0.017178
8.220074 -0.012105
8.266515 -0.010538
8.312956 -0.022920
8.359397 -0.029804
8.405838 -0.161085
8.452279 -0.183006
8.498721 -0.224662
8.545162 -0.196112
8.591603 -0.067080
8.638044 -0.058430
8.684485 -0.047134
8.730926 -0.150129
8.777367 -0.083820
8.823808 -0.246269
8.870249 -0.651431
8.916690 0.721633
8.963131 0.565489
9.009573 -0.244599
9.056014 0.160542
9.102455 0.072620
9.148896 0.222942
9.195337 0.035286
9.241778 -0.034887
9.288219 0.255246
9.334660 0.221351
9.381101 0.210926
9.427542 0.206096
9.473984 0.082639
9.520425 0.065092
9.566866 -0.034597
9.613307 -0.070746
9.659748 -0.072746
9.706189 -0.065691
9.752630 -0.071955
9.799071 -0.037414


==> matlabPlots/wSTL_simulations/vehicle_cons/acceleration_UAV3_z.txt <==
0.000000 0.577912
0.046441 0.176482
0.092882 0.130107
0.139323 -0.056405
0.185764 0.031334
0.232205 0.160351
0.278647 0.177816
0.325088 0.146850
0.371529 0.160537
0.417970 0.077085
0.464411 0.084328
0.510852 0.066418
0.557293 0.038988
0.603734 0.028090
0.650175 0.018350
0.696616 0.009287
0.743058 -0.005863
0.789499 -0.015533
0.835940 -0.030085
0.882381 -0.012835
0.928822 -0.009965
0.975263 -0.014355
1.021704 -0.013618
1.068145 -0.048466
1.114586 -0.050976
1.161027 -0.126500
1.207468 -0.227231
1.253910 -0.102141
1.300351 0.415496
1.346792 0.056739
1.393233 -0.391192
1.439674 -0.388555
1.486115 0.165441
1.532556 0.298318
1.578997 0.503085
1.625438 0.232069
1.671879 0.202138
1.718321 0.795553
1.764762 -0.428309
1.811203 0.180916
1.857644 -0.447252
1.904085 -0.114326
1.950526 -0.530803
1.996967 0.117724
2.043408 -0.638239
2.089849 -0.529447
2.136290 -0.609855
2.182731 -0.543345
2.229173 -0.143732
2.275614 0.134504
2.322055 0.139274
2.368496 0.131209
2.414937 0.081772
2.461378 0.258541
2.507819 0.269285
2.554260 0.268725
2.600701 0.028299
2.647142 -0.001433
2.693584 -0.095370
2.740025 -0.053562
2.786466 0.161682
2.832907 0.142500
2.879348 0.155952
2.925789 0.159244
2.972230 0.134869
3.018671 0.135990
3.065112 0.114971
3.111553 0.117024
3.157995 0.096957
3.204436 0.085514
3.250877 0.071277
3.297318 0.056235
3.343759 0.043183
3.390200 0.014826
3.436641 0.000804
3.483082 -0.001639
3.529523 -0.154494
3.575964 -0.248111
3.622405 -0.248201
3.668847 -0.248763
3.715288 -0.225196
3.761729 -0.952242
3.808170 -0.919234
3.854611 0.169394
3.901052 0.170284
3.947493 -0.251464
3.993934 -0.171362
4.040375 0.171445
4.086816 0.072404
4.133258 0.414697
4.179699 0.267617
4.226140 0.380100
4.272581 0.453332
4.319022 0.210763
4.365463 -0.301324
4.411904 -0.304366
4.458345 -0.139394
4.504786 0.098015
4.551227 0.086034
4.597668 -0.018572
4.644110 -0.185192
4.690551 -0.392317
4.736992 0.107014
4.783433 0.107063
4.829874 0.116363
4.876315 0.098040
4.922756 0.087672
4.969197 0.065573
5.015638 0.049979
5.062079 0.021303
5.108521 -0.004000
5.154962 -0.008679
5.201403 -0.008075
5.247844 -0.014741
5.294285 -0.024480
5.340726 -0.026645
5.387167 -0.012022
5.433608 -0.009718
5.480049 -0.000944
5.526490 0.003608
5.572931 -0.004375
5.619373 0.001425
5.665814 -0.005414
5.712255 -0.046381
5.758696 -0.210014
5.805137 0.120191
5.851578 0.164621
5.898019 0.164870
5.944460 0.152028
5.990901 0.151772
6.037342 0.067986
6.083784 0.207440
6.130225 0.555130
6.176666 0.000853
6.223107 0.269770
6.269548 -0.154128
6.315989 0.287902
6.362430 0.531712
6.408871 -0.328017
6.455312 0.232800
6.501753 -0.347040
6.548194 -0.342673
6.594636 -0.381910
6.641077 -0.606989
6.687518 0.467045
6.733959 0.622806
6.780400 -0.372532
6.826841 -0.317723
6.873282 -0.014575
6.919723 -0.021328
6.966164 -0.199345
7.012605 -0.352050
7.059047 -0.320641
7.105488 -0.001343
7.151929 0.120015
7.198370 -0.148715
7.244811 -0.093578
7.291252 -0.224132
7.337693 -0.002827
7.384134 -0.051459
7.430575 -0.051864
7.477016 -0.041726
7.523457 -0.008558
7.569899 -0.037450
7.616340 -0.071317
7.662781 -0.079721
7.709222 -0.086541
7.755663 -0.086605
7.802104 -0.121388
7.848545 -0.120483
7.894986 -0.113630
7.941427 -0.113135
7.987868 -0.124617
8.034310 -0.124617
8.080751 -0.123445
8.127192 -0.125637
8.173633 -0.128444
8.220074 -0.203296
8.266515 -0.254029
8.312956 -0.308972
8.359397 -0.272431
8.405838 -0.174625
8.452279 -0.219642
8.498721 -0.509241
8.545162 -0.623371
8.591603 -0.011450
8.638044 -0.040120
8.684485 0.046091
8.730926 -0.318926
8.777367 -0.254651
8.823808 -0.167155
8.870249 -0.432614
8.916690 0.768099
8.963131 0.523272
9.009573 0.227226
9.056014 0.207585
9.102455 0.886090
9.148896 0.596981
9.195337 0.155684
9.241778 0.177322
9.288219 0.979032
9.334660 0.342056
9.381101 0.252530
9.427542 -0.134623
9.473984 0.309957
9.520425 0.473888
9.566866 0.065015
9.613307 0.086034
9.659748 0.092061
9.706189 0.329714
9.752630 0.357037
9.799071 0.247348


==> matlabPlots/wSTL_simulations/vehicle_cons/velocity_UAV1_x.txt <==
0.000000 -0.293829
0.057590 -0.296497
0.115181 -0.039770
0.172771 -0.045795
0.230362 0.052143
0.287952 0.140605
0.345543 0.238016
0.403133 0.179136
0.460723 0.137025
0.518314 0.145349
0.575904 0.030111
0.633495 0.003375
0.691085 -0.005409
0.748675 -0.027944
0.806266 -0.043100
0.863856 -0.045240
0.921447 -0.040730
0.979037 -0.002516
1.036628 0.023432
1.094218 0.026395
1.151808 0.032784
1.209399 0.041211
1.266989 0.038046
1.324580 0.042115
1.382170 0.035075
1.439760 0.027959
1.497351 0.022996
1.554941 0.022860
1.612532 0.016164
1.670122 0.017469
1.727713 0.012209
1.785303 0.012257
1.842893 0.010566
1.900484 0.009387
1.958074 0.006556
2.015665 0.007747
2.073255 0.003270
2.130845 0.002418
2.188436 0.012962
2.246026 0.013940
2.303617 0.012468
2.361207 -0.006813
2.418798 -0.045461
2.476388 -0.172566
2.533978 -0.176034
2.591569 -0.205870
2.649159 -0.198456
2.706750 -0.215640
2.764340 -0.219492
2.821930 -0.262314
2.879521 -0.232947
2.937111 -0.250940
2.994702 -0.229254
3.052292 -0.238472
3.109883 -0.146604
3.167473 -0.146604
3.225063 -0.130589
3.282654 -0.086755
3.340244 -0.049621
3.397835 -0.021134
3.455425 -0.024469
3.513015 -0.003042
3.570606 0.001316
3.628196 0.007776
3.685787 0.025439
3.743377 0.010870
3.800968 -0.009731
3.858558 -0.001886
3.916148 -0.023433
3.973739 -0.030513
4.031329 -0.027442
4.088920 -0.003117
4.146510 0.001100
4.204100 0.000811
4.261691 -0.002276
4.319281 -0.008415
4.376872 -0.008208
4.434462 -0.005856
4.492053 -0.003986
4.549643 -0.001583
4.607233 0.000329
4.664824 -0.004597
4.722414 -0.004597
4.780005 -0.011369
4.837595 -0.011865
4.895185 -0.013219
4.952776 -0.016803
5.010366 -0.015476
5.067957 -0.006686
5.125547 0.012091
5.183138 0.010821
5.240728 0.031563
5.298318 0.031676
5.355909 0.202116
5.413499 0.187782
5.471090 0.506247
5.528680 0.506247
5.586270 0.927681
5.643861 0.763604
5.701451 0.453458
5.759042 0.642198
5.816632 0.936418
5.874223 0.892802
5.931813 0.732386
5.989403 0.843788
6.046994 0.760730
6.104584 0.358930
6.162175 0.227257
6.219765 0.115417
6.277355 0.122929
6.334946 0.121308
6.392536 0.065553
6.450127 0.071710
6.507717 0.004563
6.565308 0.000508
6.622898 -0.028372
6.680488 -0.008235
6.738079 -0.006386
6.795669 -0.010627
6.853260 0.031068
6.910850 0.056109
6.968440 0.055005
7.026031 0.048844
7.083621 0.034174
7.141212 0.023988
7.198802 0.014634
7.256393 0.014437
7.313983 0.016294
7.371573 0.019650
7.429164 0.011052
7.486754 0.013578
7.544345 0.013715
7.601935 0.013740
7.659525 0.010531
7.717116 0.005393
7.774706 0.006544
7.832297 -0.001316
7.889887 0.000354
7.947478 0.010916
8.005068 -0.004638
8.062658 -0.005154
8.120249 0.001281
8.177839 0.002167
8.235430 0.001696
8.293020 0.010560
8.350610 0.123808
8.408201 0.151990
8.465791 0.199460
8.523382 0.313321
8.580972 0.298411
8.638563 0.304883
8.696153 0.294729
8.753743 0.292481
8.811334 0.358317
8.868924 0.373806
8.926515 0.368324
8.984105 0.351275
9.041695 0.333653
9.099286 0.315483
9.156876 0.377289
9.214467 0.397152
9.272057 0.357688
9.329648 0.285779
9.387238 0.116688
9.444828 0.113682
9.502419 -0.006302
9.560009 -0.019419
9.617600 -0.000702
9.675190 0.001088
9.732780 -0.030350
9.790371 -0.010848
9.847961 -0.004247
9.905552 0.007233
9.963142 0.013154
10.020733 0.007667
10.078323 0.006283
10.135913 0.005717
10.193504 0.009294
10.251094 0.007966
10.308685 0.007966
10.366275 0.006742
10.423865 0.006124
10.481456 0.004419
10.539046 0.003822
10.596637 0.003989
10.654227 0.001649
10.711818 0.001707
10.769408 0.001011
10.826998 -0.000239
10.884589 -0.000273
10.942179 -0.000516
10.999770 -0.000502
11.057360 -0.000560
11.114950 -0.000698
11.172541 -0.000931
11.230131 -0.000881
11.287722 -0.000859
11.345312 -0.000864
11.402903 -0.000908
11.460493 0.000811
11.518083 0.000873
11.575674 0.001127
11.633264 0.000919
11.690855 0.000221
11.748445 -0.000588
11.806035 -0.000699
11.863626 -0.000754
11.921216 -0.001581
11.978807 -0.002240
12.036397 -0.002234
12.093988 -0.003972
12.151578 -0.004217
12.209168 -0.004612
12.266759 -0.004347
12.324349 -0.005840
12.381940 -0.004907
12.439530 -0.007330
12.497120 -0.006851


==> matlabPlots/wSTL_simulations/vehicle_cons/velocity_UAV1_y.txt <==
0.000000 -0.976640
0.057590 -0.985492
0.115181 -0.939088
0.172771 -0.926739
0.230362 -0.854429
0.287952 -0.706488
0.345543 -0.667454
0.403133 -0.488057
0.460723 -0.365023
0.518314 -0.383840
0.575904 -0.065048
0.633495 -0.050129
0.691085 -0.054783
0.748675 -0.009544
0.806266 0.008769
0.863856 -0.000515
0.921447 -0.044810
0.979037 -0.079478
1.036628 -0.080693
1.094218 -0.066275
1.151808 -0.044520
1.209399 -0.039700
1.266989 -0.034425
1.324580 -0.058044
1.382170 -0.055564
1.439760 -0.041067
1.497351 -0.030871
1.554941 -0.030387
1.612532 -0.021468
1.670122 -0.025326
1.727713 -0.015003
1.785303 -0.014503
1.842893 -0.005984
1.900484 -0.009327
1.958074 -0.009378
2.015665 -0.010165
2.073255 -0.007677
2.130845 -0.007180
2.188436 -0.007618
2.246026 -0.007490
2.303617 -0.002137
2.361207 0.028528
2.418798 0.103804
2.476388 0.323312
2.533978 0.360373
2.591569 0.449614
2.649159 0.472813
2.706750 0.542999
2.764340 0.798791
2.821930 0.921193
2.879521 0.940826
2.937111 0.948173
2.994702 0.975273
3.052292 0.993592
3.109883 0.616935
3.167473 0.616935
3.225063 0.696991
3.282654 0.697437
3.340244 0.451799
3.397835 0.367943
3.455425 0.380727
3.513015 0.070890
3.570606 0.024663
3.628196 -0.011369
3.685787 -0.020977
3.743377 -0.037963
3.800968 -0.037543
3.858558 -0.040769
3.916148 -0.030556
3.973739 -0.006335
4.031329 0.020993
4.088920 0.039211
4.146510 0.044665
4.204100 0.034189
4.261691 0.034631
4.319281 0.024974
4.376872 0.024733
4.434462 0.020110
4.492053 0.018325
4.549643 0.016692
4.607233 0.013678
4.664824 0.011998
4.722414 0.011998
4.780005 0.005825
4.837595 0.004919
4.895185 0.002399
4.952776 0.000907
5.010366 0.000948
5.067957 0.004209
5.125547 0.009995
5.183138 0.009668
5.240728 0.015363
5.298318 0.015347
5.355909 -0.030995
5.413499 -0.028546
5.471090 -0.119212
5.528680 -0.119212
5.586270 -0.305465
5.643861 -0.037305
5.701451 -0.474621
5.759042 -0.533845
5.816632 -0.705999
5.874223 -0.784931
5.931813 -0.797494
5.989403 -0.862612
6.046994 -0.802119
6.104584 -0.767857
6.162175 -0.724213
6.219765 -0.573874
6.277355 -0.612215
6.334946 -0.681637
6.392536 -0.301620
6.450127 -0.338963
6.507717 -0.096011
6.565308 -0.082967
6.622898 -0.017710
6.680488 0.020897
6.738079 0.060033
6.795669 0.059817
6.853260 0.041815
6.910850 0.011675
6.968440 0.014529
7.026031 -0.007253
7.083621 -0.018966
7.141212 -0.029968
7.198802 -0.031179
7.256393 -0.031162
7.313983 -0.029555
7.371573 -0.022713
7.429164 -0.023811
7.486754 -0.020865
7.544345 -0.010304
7.601935 -0.010249
7.659525 -0.015642
7.717116 -0.013546
7.774706 -0.007182
7.832297 -0.005883
7.889887 -0.000575
7.947478 -0.013258
8.005068 -0.002352
8.062658 -0.003254
8.120249 -0.000078
8.177839 -0.004353
8.235430 -0.003804
8.293020 -0.015275
8.350610 -0.188288
8.408201 -0.225880
8.465791 -0.273368
8.523382 -0.454689
8.580972 -0.434373
8.638563 -0.396416
8.696153 -0.377794
8.753743 -0.369598
8.811334 -0.430532
8.868924 -0.450794
8.926515 -0.444416
8.984105 -0.422413
9.041695 -0.382150
9.099286 -0.352539
9.156876 -0.399087
9.214467 -0.386933
9.272057 -0.390914
9.329648 -0.300050
9.387238 -0.148799
9.444828 -0.148779
9.502419 -0.011341
9.560009 -0.039359
9.617600 0.040925
9.675190 0.034732
9.732780 0.086419
9.790371 0.041799
9.847961 0.034611
9.905552 0.015811
9.963142 0.003963
10.020733 -0.000197
10.078323 0.001986
10.135913 0.001569
10.193504 0.004902
10.251094 0.003483
10.308685 0.003483
10.366275 0.002567
10.423865 0.002034
10.481456 0.002124
10.539046 0.001139
10.596637 0.002516
10.654227 0.001835
10.711818 0.001991
10.769408 0.000984
10.826998 0.000368
10.884589 0.000389
10.942179 0.000148
10.999770 -0.000438
11.057360 -0.000485
11.114950 -0.001429
11.172541 -0.002101
11.230131 -0.001786
11.287722 -0.002652
11.345312 -0.002629
11.402903 -0.002703
11.460493 -0.003562
11.518083 -0.003203
11.575674 -0.004672
11.633264 -0.004935
11.690855 -0.004120
11.748445 -0.004935
11.806035 -0.005189
11.863626 -0.005268
11.921216 -0.005065
11.978807 -0.004810
12.036397 -0.004519
12.093988 -0.004069
12.151578 -0.003768
12.209168 -0.003110
12.266759 -0.002478
12.324349 -0.002760
12.381940 -0.002822
12.439530 -0.002221
12.497120 -0.001611


==> matlabPlots/wSTL_simulations/vehicle_cons/velocity_UAV1_z.txt <==
0.000000 0.375842
0.057590 0.384497
0.115181 0.349743
0.172771 0.350518
0.230362 0.379889
0.287952 0.392814
0.345543 0.389996
0.403133 0.293353
0.460723 0.305875
0.518314 0.313052
0.575904 0.035306
0.633495 -0.030939
0.691085 -0.052794
0.748675 -0.035161
0.806266 0.010500
0.863856 0.019881
0.921447 0.038631
0.979037 -0.000942
1.036628 -0.010511
1.094218 -0.014511
1.151808 0.001135
1.209399 -0.034562
1.266989 -0.032968
1.324580 -0.028757
1.382170 -0.012874
1.439760 -0.009406
1.497351 -0.007704
1.554941 -0.010700
1.612532 -0.008036
1.670122 -0.002217
1.727713 -0.028283
1.785303 -0.027306
1.842893 -0.017538
1.900484 -0.033455
1.958074 -0.036538
2.015665 -0.042563
2.073255 -0.048894
2.130845 -0.053965
2.188436 -0.019495
2.246026 -0.018023
2.303617 -0.039176
2.361207 -0.127111
2.418798 -0.213494
2.476388 -0.327426
2.533978 -0.366968
2.591569 -0.638612
2.649159 -0.679587
2.706750 -0.615866
2.764340 -0.750834
2.821930 -0.863205
2.879521 -0.839814
2.937111 -0.840897
2.994702 -0.987900
3.052292 -0.987797
3.109883 -0.583320
3.167473 -0.583320
3.225063 -0.668979
3.282654 -0.734249
3.340244 -0.521044
3.397835 -0.314234
3.455425 -0.351759
3.513015 -0.021193
3.570606 -0.020719
3.628196 -0.033808
3.685787 -0.056396
3.743377 0.006856
3.800968 0.047113
3.858558 0.030414
3.916148 0.068122
3.973739 0.059320
4.031329 0.001698
4.088920 0.017357
4.146510 0.018169
4.204100 0.021653
4.261691 0.021168
4.319281 0.017307
4.376872 0.017315
4.434462 0.017760
4.492053 0.016352
4.549643 0.017778
4.607233 0.017677
4.664824 0.020498
4.722414 0.020498
4.780005 0.026531
4.837595 0.032036
4.895185 0.030548
4.952776 0.015830
5.010366 0.017949
5.067957 0.028530
5.125547 0.029014
5.183138 0.029474
5.240728 0.052381
5.298318 0.046225
5.355909 0.128144
5.413499 0.125308
5.471090 0.374797
5.528680 0.374797
5.586270 0.693993
5.643861 0.241064
5.701451 0.247694
5.759042 0.301982
5.816632 0.390017
5.874223 0.354870
5.931813 0.300635
5.989403 0.382187
6.046994 0.350573
6.104584 0.382633
6.162175 0.329751
6.219765 0.330804
6.277355 0.325631
6.334946 0.385822
6.392536 0.130929
6.450127 0.109049
6.507717 0.051977
6.565308 0.039706
6.622898 -0.168849
6.680488 -0.053843
6.738079 -0.036854
6.795669 -0.028125
6.853260 -0.085848
6.910850 -0.006842
6.968440 -0.009263
7.026031 -0.050651
7.083621 -0.081916
7.141212 -0.053648
7.198802 -0.045355
7.256393 -0.044323
7.313983 -0.030494
7.371573 -0.009274
7.429164 0.015742
7.486754 0.008831
7.544345 -0.013609
7.601935 -0.012922
7.659525 0.011721
7.717116 -0.022301
7.774706 -0.013611
7.832297 0.033653
7.889887 -0.002655
7.947478 -0.024491
8.005068 0.023629
8.062658 0.026623
8.120249 -0.000857
8.177839 -0.012969
8.235430 -0.022506
8.293020 0.017794
8.350610 -0.165138
8.408201 -0.191768
8.465791 -0.208678
8.523382 -0.338777
8.580972 -0.332520
8.638563 -0.320220
8.696153 -0.327097
8.753743 -0.390815
8.811334 -0.407102
8.868924 -0.389734
8.926515 -0.388344
8.984105 -0.412687
9.041695 -0.358129
9.099286 -0.357507
9.156876 -0.460206
9.214467 -0.401279
9.272057 -0.395330
9.329648 -0.298828
9.387238 -0.048861
9.444828 -0.052119
9.502419 -0.022970
9.560009 -0.041896
9.617600 -0.013718
9.675190 -0.018407
9.732780 0.045879
9.790371 0.045268
9.847961 0.037993
9.905552 0.001382
9.963142 0.002268
10.020733 0.015034
10.078323 0.009680
10.135913 0.008122
10.193504 0.014207
10.251094 0.014816
10.308685 0.014816
10.366275 0.012586
10.423865 0.014114
10.481456 0.007539
10.539046 0.005086
10.596637 0.003829
10.654227 -0.002025
10.711818 -0.001643
10.769408 -0.004504
10.826998 -0.011121
10.884589 -0.012679
10.942179 -0.016837
10.999770 -0.024237
11.057360 -0.025748
11.114950 -0.033529
11.172541 -0.041668
11.230131 -0.041282
11.287722 -0.047612
11.345312 -0.052881
11.402903 -0.050464
11.460493 -0.053921
11.518083 -0.053351
11.575674 -0.053563
11.633264 -0.052439
11.690855 -0.047895
11.748445 -0.044986
11.806035 -0.041990
11.863626 -0.042004
11.921216 -0.029882
11.978807 -0.025264
12.036397 -0.022081
12.093988 -0.009924
12.151578 -0.008535
12.209168 0.000448
12.266759 0.004771
12.324349 0.013144
12.381940 0.010211
12.439530 0.021125
12.497120 0.024970


==> matlabPlots/wSTL_simulations/vehicle_cons/velocity_UAV2_x.txt <==
0.000000 0.053066
0.063975 0.068705
0.127950 0.068657
0.191925 0.046738
0.255900 0.009756
0.319875 -0.023032
0.383850 -0.028283
0.447825 -0.023482
0.511800 -0.024158
0.575775 -0.020265
0.639750 -0.009858
0.703725 -0.003029
0.767700 0.000412
0.831675 0.001795
0.895650 0.005991
0.959625 0.009609
1.023600 0.009987
1.087575 0.012204
1.151550 0.016587
1.215525 0.013725
1.279500 0.018107
1.343475 0.016187
1.407450 0.018366
1.471425 0.018517
1.535399 0.018230
1.599374 0.015749
1.663349 0.017408
1.727324 0.004308
1.791299 -0.068177
1.855274 -0.181748
1.919249 -0.329267
1.983224 -0.318146
2.047199 -0.294892
2.111174 -0.291003
2.175149 -0.264830
2.239124 -0.263451
2.303099 -0.258932
2.367074 -0.213500
2.431049 -0.212139
2.495024 -0.203804
2.558999 -0.152884
2.622974 0.034872
2.686949 0.045300
2.750924 0.094757
2.814899 0.075898
2.878874 0.044441
2.942849 0.011427
3.006824 -0.002932
3.070799 -0.017317
3.134774 -0.006564
3.198749 0.006437
3.262724 0.020977
3.326699 0.032852
3.390674 0.049770
3.454649 0.046997
3.518624 0.060071
3.582599 0.048733
3.646574 0.045138
3.710549 0.028275
3.774524 0.016426
3.838499 -0.008271
3.902474 -0.026241
3.966449 -0.028838
4.030424 -0.028680
4.094399 -0.021931
4.158374 -0.023370
4.222349 -0.020762
4.286324 -0.020799
4.350299 -0.017214
4.414274 -0.013065
4.478249 -0.015000
4.542223 -0.014783
4.606198 -0.012333
4.670173 -0.011347
4.734148 -0.009283
4.798123 -0.009415
4.862098 -0.008857
4.926073 -0.006869
4.990048 -0.006885
5.054023 -0.045078
5.117998 -0.041493
5.181973 -0.095153
5.245948 -0.093035
5.309923 -0.112594
5.373898 -0.129122
5.437873 -0.117214
5.501848 -0.118777
5.565823 -0.141909
5.629798 -0.165133
5.693773 -0.175109
5.757748 -0.151435
5.821723 -0.114841
5.885698 -0.086075
5.949673 -0.058808
6.013648 0.001330
6.077623 0.002105
6.141598 0.023298
6.205573 0.017527
6.269548 0.016041
6.333523 0.006914
6.397498 -0.009925
6.461473 -0.032890
6.525448 -0.020872
6.589423 -0.025170
6.653398 -0.015027
6.717373 -0.012704
6.781348 -0.010602
6.845323 -0.011070
6.909298 -0.013190
6.973273 -0.011418
7.037248 -0.010699
7.101223 -0.009132
7.165198 -0.008974
7.229173 -0.007017
7.293148 -0.004642
7.357123 -0.004399
7.421098 -0.003958
7.485073 -0.003417
7.549047 -0.003676
7.613022 -0.003025
7.676997 -0.001597
7.740972 -0.001356
7.804947 -0.000827
7.868922 -0.000629
7.932897 0.000153
7.996872 0.079601
8.060847 0.198981
8.124822 0.225507
8.188797 0.449964
8.252772 0.442470
8.316747 0.502749
8.380722 0.535759
8.444697 0.577688
8.508672 0.655110
8.572647 0.621591
8.636622 0.650435
8.700597 0.607711
8.764572 0.648872
8.828547 0.636273
8.892522 0.621534
8.956497 0.699755
9.020472 0.690303
9.084447 0.502246
9.148422 0.515185
9.212397 0.335663
9.276372 0.247449
9.340347 0.186006
9.404322 0.200686
9.468297 0.148743
9.532272 0.157281
9.596247 0.091910
9.660222 0.022424
9.724197 0.024438
9.788172 0.015385
9.852147 0.006016
9.916122 0.015507
9.980097 0.012811
10.044072 0.024931
10.108047 0.033160
10.172022 0.019366
10.235997 0.017700
10.299972 0.010560
10.363947 0.011828
10.427922 0.013507
10.491897 0.013137
10.555871 0.013296
10.619846 0.011556
10.683821 0.011744
10.747796 0.010291
10.811771 0.008104
10.875746 0.008617
10.939721 0.007458
11.003696 0.007527
11.067671 0.007527
11.131646 0.007124
11.195621 0.006465
11.259596 0.006299
11.323571 0.006729
11.387546 0.006332
11.451521 0.006669
11.515496 0.006238
11.579471 0.018727
11.643446 0.022494
11.707421 0.038412
11.771396 0.048450
11.835371 0.042627
11.899346 0.032218
11.963321 0.027088
12.027296 0.048359
12.091271 0.058279
12.155246 0.090204
12.219221 0.112265
12.283196 0.189135
12.347171 -0.116959
12.411146 0.227502
12.475121 0.196213
12.539096 0.094470
12.603071 0.080934
12.667046 0.129993
12.731021 0.083755
12.794996 0.078187
12.858971 0.051176
12.922946 0.037745
12.986921 -0.028744
13.050896 -0.042373
13.114871 -0.030712
13.178846 -0.012994
13.242821 0.006118
13.306796 0.006843
13.370771 0.028158
13.434746 0.025308
13.498721 0.024583


==> matlabPlots/wSTL_simulations/vehicle_cons/velocity_UAV2_y.txt <==
0.000000 0.011301
0.063975 -0.035665
0.127950 -0.041123
0.191925 -0.064495
0.255900 -0.080018
0.319875 -0.070145
0.383850 -0.065338
0.447825 -0.057270
0.511800 -0.057324
0.575775 -0.047898
0.639750 -0.037973
0.703725 -0.037256
0.767700 -0.033719
0.831675 -0.030806
0.895650 -0.024708
0.959625 -0.020927
1.023600 -0.016500
1.087575 -0.015540
1.151550 -0.010282
1.215525 -0.006513
1.279500 -0.005080
1.343475 -0.003923
1.407450 -0.000099
1.471425 0.003095
1.535399 0.005034
1.599374 0.005849
1.663349 0.009534
1.727324 0.026441
1.791299 0.115935
1.855274 0.253991
1.919249 0.453079
1.983224 0.424451
2.047199 0.419347
2.111174 0.495725
2.175149 0.646554
2.239124 0.637620
2.303099 0.638261
2.367074 0.676152
2.431049 0.633917
2.495024 0.650231
2.558999 0.656028
2.622974 0.631609
2.686949 0.516857
2.750924 0.655638
2.814899 0.615880
2.878874 0.432640
2.942849 0.167360
3.006824 0.094080
3.070799 -0.005815
3.134774 -0.011967
3.198749 -0.012554
3.262724 -0.015252
3.326699 -0.028339
3.390674 -0.003023
3.454649 -0.005469
3.518624 0.024873
3.582599 0.048295
3.646574 0.051822
3.710549 0.063941
3.774524 0.064488
3.838499 0.062893
3.902474 0.042307
3.966449 0.037598
4.030424 0.037500
4.094399 0.033913
4.158374 0.035292
4.222349 0.029833
4.286324 0.030572
4.350299 0.021553
4.414274 0.014361
4.478249 0.013786
4.542223 0.010934
4.606198 0.007279
4.670173 0.000338
4.734148 -0.001099
4.798123 -0.002619
4.862098 -0.005639
4.926073 -0.008108
4.990048 -0.007423
5.054023 -0.165655
5.117998 -0.151864
5.181973 -0.398260
5.245948 -0.389318
5.309923 -0.536564
5.373898 -0.532501
5.437873 -0.624051
5.501848 -0.599286
5.565823 -0.622780
5.629798 -0.628252
5.693773 -0.652135
5.757748 -0.562278
5.821723 -0.464441
5.885698 -0.379737
5.949673 -0.209978
6.013648 -0.048782
6.077623 -0.048733
6.141598 -0.016742
6.205573 0.011713
6.269548 0.032298
6.333523 0.048630
6.397498 0.035353
6.461473 0.010972
6.525448 -0.024520
6.589423 -0.030271
6.653398 -0.040286
6.717373 -0.040817
6.781348 -0.035218
6.845323 -0.026628
6.909298 -0.025234
6.973273 -0.019116
7.037248 -0.019234
7.101223 -0.017096
7.165198 -0.016891
7.229173 -0.012623
7.293148 -0.008211
7.357123 -0.007890
7.421098 -0.007008
7.485073 -0.006422
7.549047 -0.005118
7.613022 -0.002338
7.676997 0.001905
7.740972 0.002530
7.804947 0.004248
7.868922 0.004473
7.932897 0.006596
7.996872 -0.077951
8.060847 -0.203249
8.124822 -0.229582
8.188797 -0.461397
8.252772 -0.449189
8.316747 -0.496972
8.380722 -0.437210
8.444697 -0.356707
8.508672 -0.249952
8.572647 -0.129927
8.636622 -0.097809
8.700597 -0.040006
8.764572 -0.023177
8.828547 0.157335
8.892522 0.468708
8.956497 0.632042
9.020472 0.583113
9.084447 0.338721
9.148422 0.140143
9.212397 0.639578
9.276372 0.675166
9.340347 0.686235
9.404322 0.643897
9.468297 0.480517
9.532272 0.483807
9.596247 0.318603
9.660222 -0.000944
9.724197 -0.011958
9.788172 -0.001513
9.852147 -0.063225
9.916122 -0.054432
9.980097 -0.054267
10.044072 -0.040245
10.108047 0.016743
10.172022 0.031799
10.235997 0.029182
10.299972 0.038447
10.363947 0.029126
10.427922 0.025098
10.491897 0.019714
10.555871 0.019895
10.619846 0.019613
10.683821 0.019983
10.747796 0.014814
10.811771 0.011973
10.875746 0.012829
10.939721 0.010283
11.003696 0.007059
11.067671 0.007059
11.131646 0.002924
11.195621 0.002705
11.259596 0.002310
11.323571 0.005320
11.387546 -0.007518
11.451521 0.002640
11.515496 0.001616
11.579471 -0.053063
11.643446 -0.070715
11.707421 -0.150203
11.771396 -0.220658
11.835371 -0.306638
11.899346 -0.293160
11.963321 -0.291186
12.027296 -0.322153
12.091271 -0.354153
12.155246 -0.310987
12.219221 -0.333694
12.283196 -0.575281
12.347171 -0.049641
12.411146 -0.420718
12.475121 -0.419556
12.539096 -0.218153
12.603071 -0.222629
12.667046 -0.209020
12.731021 -0.211352
12.794996 -0.125081
12.858971 -0.060871
12.922946 -0.053272
12.986921 0.015503
13.050896 0.026056
13.114871 0.029659
13.178846 0.041291
13.242821 0.033264
13.306796 0.031596
13.370771 0.002297
13.434746 0.006542
13.498721 -0.007465


==> matlabPlots/wSTL_simulations/vehicle_cons/velocity_UAV2_z.txt <==
0.000000 -0.036803
0.063975 0.059000
0.127950 0.062016
0.191925 0.054460
0.255900 0.014828
0.319875 0.017793
0.383850 0.021983
0.447825 0.033201
0.511800 0.029571
0.575775 0.034646
0.639750 0.023990
0.703725 0.028125
0.767700 0.025817
0.831675 0.025053
0.895650 0.022227
0.959625 0.017913
1.023600 0.015437
1.087575 0.012197
1.151550 0.004443
1.215525 0.002884
1.279500 0.004684
1.343475 0.004405
1.407450 0.003922
1.471425 0.006245
1.535399 0.001084
1.599374 0.017632
1.663349 0.025727
1.727324 0.003548
1.791299 0.093756
1.855274 0.383780
1.919249 0.504373
1.983224 0.506437
2.047199 0.459517
2.111174 0.507679
2.175149 0.573827
2.239124 0.698720
2.303099 0.646699
2.367074 0.603987
2.431049 0.608152
2.495024 0.636313
2.558999 0.638249
2.622974 0.651860
2.686949 0.595423
2.750924 0.545299
2.814899 0.505109
2.878874 0.349212
2.942849 0.166230
3.006824 0.069024
3.070799 -0.065201
3.134774 -0.063771
3.198749 -0.060489
3.262724 -0.055312
3.326699 -0.055491
3.390674 -0.058717
3.454649 -0.054503
3.518624 -0.035257
3.582599 0.003822
3.646574 0.005165
3.710549 -0.003700
3.774524 -0.030783
3.838499 -0.044587
3.902474 -0.017172
3.966449 -0.018784
4.030424 -0.016255
4.094399 -0.001895
4.158374 -0.003317
4.222349 0.006979
4.286324 0.005524
4.350299 0.010314
4.414274 0.013472
4.478249 0.014468
4.542223 0.013400
4.606198 0.015439
4.670173 0.015413
4.734148 0.015348
4.798123 0.013855
4.862098 0.035655
4.926073 0.025339
4.990048 0.025293
5.054023 -0.132345
5.117998 -0.129376
5.181973 -0.316753
5.245948 -0.309040
5.309923 -0.519446
5.373898 -0.452918
5.437873 -0.432324
5.501848 -0.490150
5.565823 -0.402693
5.629798 -0.591672
5.693773 -0.561914
5.757748 -0.444441
5.821723 -0.360076
5.885698 -0.280617
5.949673 -0.071664
6.013648 0.026873
6.077623 0.024445
6.141598 -0.026183
6.205573 -0.005683
6.269548 0.007964
6.333523 0.046539
6.397498 0.067042
6.461473 0.043029
6.525448 -0.018461
6.589423 -0.018440
6.653398 0.006341
6.717373 0.013687
6.781348 0.018813
6.845323 0.022696
6.909298 0.026152
6.973273 0.024900
7.037248 0.018628
7.101223 0.013427
7.165198 0.012526
7.229173 0.010251
7.293148 0.003990
7.357123 0.002837
7.421098 -0.003842
7.485073 -0.004731
7.549047 -0.012187
7.613022 -0.017151
7.676997 -0.027286
7.740972 -0.032137
7.804947 -0.025770
7.868922 -0.022158
7.932897 -0.017489
7.996872 -0.018406
8.060847 0.058218
8.124822 0.067371
8.188797 0.170256
8.252772 0.170116
8.316747 0.216221
8.380722 0.183338
8.444697 0.209151
8.508672 0.225615
8.572647 0.238288
8.636622 0.302827
8.700597 0.173909
8.764572 0.276624
8.828547 0.240002
8.892522 0.256595
8.956497 0.209145
9.020472 0.243106
9.084447 0.145072
9.148422 0.171728
9.212397 0.115734
9.276372 0.256105
9.340347 0.359075
9.404322 0.274651
9.468297 0.179577
9.532272 0.180916
9.596247 0.177350
9.660222 0.033196
9.724197 0.025230
9.788172 -0.014799
9.852147 0.040167
9.916122 0.073902
9.980097 0.070153
10.044072 0.070445
10.108047 0.023253
10.172022 0.041589
10.235997 0.041484
10.299972 0.025422
10.363947 0.034223
10.427922 0.039018
10.491897 0.042717
10.555871 0.038624
10.619846 0.037940
10.683821 0.038384
10.747796 0.033121
10.811771 0.032849
10.875746 0.031485
10.939721 0.028896
11.003696 0.025034
11.067671 0.025034
11.131646 0.016597
11.195621 0.020033
11.259596 0.018779
11.323571 0.037485
11.387546 0.016932
11.451521 0.009189
11.515496 -0.000461
11.579471 -0.113121
11.643446 -0.125541
11.707421 -0.218256
11.771396 -0.323090
11.835371 -0.606431
11.899346 -0.566688
11.963321 -0.562712
12.027296 -0.680244
12.091271 -0.669385
12.155246 -0.676303
12.219221 -0.698304
12.283196 -0.614919
12.347171 -0.601797
12.411146 -0.691478
12.475121 -0.646673
12.539096 -0.645828
12.603071 -0.612745
12.667046 -0.581519
12.731021 -0.603577
12.794996 -0.335391
12.858971 -0.160128
12.922946 -0.033719
12.986921 -0.055383
13.050896 -0.124220
13.114871 -0.054659
13.178846 -0.000973
13.242821 -0.029043
13.306796 -0.032136
13.370771 -0.019376
13.434746 -0.030797
13.498721 -0.007452


==> matlabPlots/wSTL_simulations/vehicle_cons/velocity_UAV3_x.txt <==
0.000000 0.053066
0.046441 0.068705
0.092882 0.068657
0.139323 0.046738
0.185764 0.009756
0.232205 -0.023032
0.278647 -0.028283
0.325088 -0.023482
0.371529 -0.024158
0.417970 -0.020265
0.464411 -0.009858
0.510852 -0.003029
0.557293 0.000412
0.603734 0.001795
0.650175 0.005991
0.696616 0.009609
0.743058 0.009987
0.789499 0.012204
0.835940 0.016587
0.882381 0.013725
0.928822 0.018107
0.975263 0.016187
1.021704 0.018366
1.068145 0.018517
1.114586 0.018230
1.161027 0.015749
1.207468 0.017408
1.253910 0.004308
1.300351 -0.068177
1.346792 -0.181748
1.393233 -0.329267
1.439674 -0.318146
1.486115 -0.294892
1.532556 -0.291003
1.578997 -0.264830
1.625438 -0.263451
1.671879 -0.258932
1.718321 -0.213500
1.764762 -0.212139
1.811203 -0.203804
1.857644 -0.152884
1.904085 0.034872
1.950526 0.045300
1.996967 0.094757
2.043408 0.075898
2.089849 0.044441
2.136290 0.011427
2.182731 -0.002932
2.229173 -0.017317
2.275614 -0.006564
2.322055 0.006437
2.368496 0.020977
2.414937 0.032852
2.461378 0.049770
2.507819 0.046997
2.554260 0.060071
2.600701 0.048733
2.647142 0.045138
2.693584 0.028275
2.740025 0.016426
2.786466 -0.008271
2.832907 -0.026241
2.879348 -0.028838
2.925789 -0.028680
2.972230 -0.021931
3.018671 -0.023370
3.065112 -0.020762
3.111553 -0.020799
3.157995 -0.017214
3.204436 -0.013065
3.250877 -0.015000
3.297318 -0.014783
3.343759 -0.012333
3.390200 -0.011347
3.436641 -0.009283
3.483082 -0.009415
3.529523 -0.008857
3.575964 -0.006869
3.622405 -0.006885
3.668847 -0.045078
3.715288 -0.041493
3.761729 -0.095153
3.808170 -0.093035
3.854611 -0.112594
3.901052 -0.129122
3.947493 -0.117214
3.993934 -0.118777
4.040375 -0.141909
4.086816 -0.165133
4.133258 -0.175109
4.179699 -0.151435
4.226140 -0.114841
4.272581 -0.086075
4.319022 -0.058808
4.365463 0.001330
4.411904 0.002105
4.458345 0.023298
4.504786 0.017527
4.551227 0.016041
4.597668 0.006914
4.644110 -0.009925
4.690551 -0.032890
4.736992 -0.020872
4.783433 -0.025170
4.829874 -0.015027
4.876315 -0.012704
4.922756 -0.010602
4.969197 -0.011070
5.015638 -0.013190
5.062079 -0.011418
5.108521 -0.010699
5.154962 -0.009132
5.201403 -0.008974
5.247844 -0.007017
5.294285 -0.004642
5.340726 -0.004399
5.387167 -0.003958
5.433608 -0.003417
5.480049 -0.003676
5.526490 -0.003025
5.572931 -0.001597
5.619373 -0.001356
5.665814 -0.000827
5.712255 -0.000629
5.758696 0.000153
5.805137 0.079601
5.851578 0.198981
5.898019 0.225507
5.944460 0.449964
5.990901 0.442470
6.037342 0.502749
6.083784 0.535759
6.130225 0.577688
6.176666 0.755110
6.223107 0.821591
6.269548 0.950435
6.315989 0.907711
6.362430 0.948872
6.408871 0.936273
6.455312 0.821534
6.501753 0.799755
6.548194 0.690303
6.594636 0.502246
6.641077 0.515185
6.687518 0.335663
6.733959 0.247449
6.780400 0.186006
6.826841 0.200686
6.873282 0.148743
6.919723 0.157281
6.966164 0.091910
7.012605 0.022424
7.059047 0.024438
7.105488 0.015385
7.151929 0.006016
7.198370 0.015507
7.244811 0.012811
7.291252 0.024931
7.337693 0.033160
7.384134 0.019366
7.430575 0.017700
7.477016 0.010560
7.523457 0.011828
7.569899 0.013507
7.616340 0.013137
7.662781 0.013296
7.709222 0.011556
7.755663 0.011744
7.802104 0.010291
7.848545 0.008104
7.894986 0.008617
7.941427 0.007458
7.987868 0.007527
8.034310 0.007527
8.080751 0.007124
8.127192 0.006465
8.173633 0.006299
8.220074 0.006729
8.266515 0.006332
8.312956 0.006669
8.359397 0.006238
8.405838 0.018727
8.452279 0.022494
8.498721 0.038412
8.545162 0.048450
8.591603 0.042627
8.638044 0.032218
8.684485 0.027088
8.730926 0.048359
8.777367 0.058279
8.823808 0.090204
8.870249 0.112265
8.916690 0.189135
8.963131 -0.116959
9.009573 0.227502
9.056014 0.196213
9.102455 0.094470
9.148896 0.080934
9.195337 0.129993
9.241778 0.083755
9.288219 0.078187
9.334660 0.051176
9.381101 0.037745
9.427542 -0.028744
9.473984 -0.042373
9.520425 -0.030712
9.566866 -0.012994
9.613307 0.006118
9.659748 0.006843
9.706189 0.028158
9.752630 0.025308
9.799071 0.024583


==> matlabPlots/wSTL_simulations/vehicle_cons/velocity_UAV3_y.txt <==
0.000000 0.011301
0.046441 -0.035665
0.092882 -0.041123
0.139323 -0.064495
0.185764 -0.080018
0.232205 -0.070145
0.278647 -0.065338
0.325088 -0.057270
0.371529 -0.057324
0.417970 -0.047898
0.464411 -0.037973
0.510852 -0.037256
0.557293 -0.033719
0.603734 -0.030806
0.650175 -0.024708
0.696616 -0.020927
0.743058 -0.016500
0.789499 -0.015540
0.835940 -0.010282
0.882381 -0.006513
0.928822 -0.005080
0.975263 -0.003923
1.021704 -0.000099
1.068145 0.003095
1.114586 0.005034
1.161027 0.005849
1.207468 0.009534
1.253910 0.026441
1.300351 0.115935
1.346792 0.253991
1.393233 0.453079
1.439674 0.424451
1.486115 0.419347
1.532556 0.495725
1.578997 0.646554
1.625438 0.937620
1.671879 0.938261
1.718321 0.876152
1.764762 0.933917
1.811203 0.850231
1.857644 0.756028
1.904085 0.631609
1.950526 0.516857
1.996967 0.655638
2.043408 0.615880
2.089849 0.432640
2.136290 0.167360
2.182731 0.094080
2.229173 -0.005815
2.275614 -0.011967
2.322055 -0.012554
2.368496 -0.015252
2.414937 -0.028339
2.461378 -0.003023
2.507819 -0.005469
2.554260 0.024873
2.600701 0.048295
2.647142 0.051822
2.693584 0.063941
2.740025 0.064488
2.786466 0.062893
2.832907 0.042307
2.879348 0.037598
2.925789 0.037500
2.972230 0.033913
3.018671 0.035292
3.065112 0.029833
3.111553 0.030572
3.157995 0.021553
3.204436 0.014361
3.250877 0.013786
3.297318 0.010934
3.343759 0.007279
3.390200 0.000338
3.436641 -0.001099
3.483082 -0.002619
3.529523 -0.005639
3.575964 -0.008108
3.622405 -0.007423
3.668847 -0.165655
3.715288 -0.151864
3.761729 -0.398260
3.808170 -0.389318
3.854611 -0.536564
3.901052 -0.532501
3.947493 -0.624051
3.993934 -0.599286
4.040375 -0.622780
4.086816 -0.628252
4.133258 -0.652135
4.179699 -0.562278
4.226140 -0.464441
4.272581 -0.379737
4.319022 -0.209978
4.365463 -0.048782
4.411904 -0.048733
4.458345 -0.016742
4.504786 0.011713
4.551227 0.032298
4.597668 0.048630
4.644110 0.035353
4.690551 0.010972
4.736992 -0.024520
4.783433 -0.030271
4.829874 -0.040286
4.876315 -0.040817
4.922756 -0.035218
4.969197 -0.026628
5.015638 -0.025234
5.062079 -0.019116
5.108521 -0.019234
5.154962 -0.017096
5.201403 -0.016891
5.247844 -0.012623
5.294285 -0.008211
5.340726 -0.007890
5.387167 -0.007008
5.433608 -0.006422
5.480049 -0.005118
5.526490 -0.002338
5.572931 0.001905
5.619373 0.002530
5.665814 0.004248
5.712255 0.004473
5.758696 0.006596
5.805137 -0.077951
5.851578 -0.203249
5.898019 -0.229582
5.944460 -0.461397
5.990901 -0.449189
6.037342 -0.496972
6.083784 -0.437210
6.130225 -0.356707
6.176666 -0.249952
6.223107 -0.129927
6.269548 -0.097809
6.315989 -0.040006
6.362430 -0.023177
6.408871 0.157335
6.455312 0.468708
6.501753 0.832042
6.548194 0.583113
6.594636 0.338721
6.641077 0.140143
6.687518 0.939578
6.733959 0.775166
6.780400 0.686235
6.826841 0.643897
6.873282 0.480517
6.919723 0.483807
6.966164 0.318603
7.012605 -0.000944
7.059047 -0.011958
7.105488 -0.001513
7.151929 -0.063225
7.198370 -0.054432
7.244811 -0.054267
7.291252 -0.040245
7.337693 0.016743
7.384134 0.031799
7.430575 0.029182
7.477016 0.038447
7.523457 0.029126
7.569899 0.025098
7.616340 0.019714
7.662781 0.019895
7.709222 0.019613
7.755663 0.019983
7.802104 0.014814
7.848545 0.011973
7.894986 0.012829
7.941427 0.010283
7.987868 0.007059
8.034310 0.007059
8.080751 0.002924
8.127192 0.002705
8.173633 0.002310
8.220074 0.005320
8.266515 -0.007518
8.312956 0.002640
8.359397 0.001616
8.405838 -0.053063
8.452279 -0.070715
8.498721 -0.150203
8.545162 -0.220658
8.591603 -0.306638
8.638044 -0.293160
8.684485 -0.291186
8.730926 -0.322153
8.777367 -0.354153
8.823808 -0.310987
8.870249 -0.333694
8.916690 -0.575281
8.963131 -0.049641
9.009573 -0.420718
9.056014 -0.419556
9.102455 -0.218153
9.148896 -0.222629
9.195337 -0.209020
9.241778 -0.211352
9.288219 -0.125081
9.334660 -0.060871
9.381101 -0.053272
9.427542 0.015503
9.473984 0.026056
9.520425 0.029659
9.566866 0.041291
9.613307 0.033264
9.659748 0.031596
9.706189 0.002297
9.752630 0.006542
9.799071 -0.007465


==> matlabPlots/wSTL_simulations/vehicle_cons/velocity_UAV3_z.txt <==
0.000000 -0.036803
0.046441 0.059000
0.092882 0.062016
0.139323 0.054460
0.185764 0.014828
0.232205 0.017793
0.278647 0.021983
0.325088 0.033201
0.371529 0.029571
0.417970 0.034646
0.464411 0.023990
0.510852 0.028125
0.557293 0.025817
0.603734 0.025053
0.650175 0.022227
0.696616 0.017913
0.743058 0.015437
0.789499 0.012197
0.835940 0.004443
0.882381 0.002884
0.928822 0.004684
0.975263 0.004405
1.021704 0.003922
1.068145 0.006245
1.114586 0.001084
1.161027 0.017632
1.207468 0.025727
1.253910 0.003548
1.300351 0.093756
1.346792 0.383780
1.393233 0.504373
1.439674 0.506437
1.486115 0.459517
1.532556 0.507679
1.578997 0.573827
1.625438 0.798720
1.671879 0.746699
1.718321 0.803987
1.764762 0.808152
1.811203 0.836313
1.857644 0.738249
1.904085 0.651860
1.950526 0.595423
1.996967 0.545299
2.043408 0.505109
2.089849 0.349212
2.136290 0.166230
2.182731 0.069024
2.229173 -0.065201
2.275614 -0.063771
2.322055 -0.060489
2.368496 -0.055312
2.414937 -0.055491
2.461378 -0.058717
2.507819 -0.054503
2.554260 -0.035257
2.600701 0.003822
2.647142 0.005165
2.693584 -0.003700
2.740025 -0.030783
2.786466 -0.044587
2.832907 -0.017172
2.879348 -0.018784
2.925789 -0.016255
2.972230 -0.001895
3.018671 -0.003317
3.065112 0.006979
3.111553 0.005524
3.157995 0.010314
3.204436 0.013472
3.250877 0.014468
3.297318 0.013400
3.343759 0.015439
3.390200 0.015413
3.436641 0.015348
3.483082 0.013855
3.529523 0.035655
3.575964 0.025339
3.622405 0.025293
3.668847 -0.132345
3.715288 -0.129376
3.761729 -0.316753
3.808170 -0.309040
3.854611 -0.519446
3.901052 -0.452918
3.947493 -0.432324
3.993934 -0.490150
4.040375 -0.402693
4.086816 -0.591672
4.133258 -0.561914
4.179699 -0.444441
4.226140 -0.360076
4.272581 -0.280617
4.319022 -0.071664
4.365463 0.026873
4.411904 0.024445
4.458345 -0.026183
4.504786 -0.005683
4.551227 0.007964
4.597668 0.046539
4.644110 0.067042
4.690551 0.043029
4.736992 -0.018461
4.783433 -0.018440
4.829874 0.006341
4.876315 0.013687
4.922756 0.018813
4.969197 0.022696
5.015638 0.026152
5.062079 0.024900
5.108521 0.018628
5.154962 0.013427
5.201403 0.012526
5.247844 0.010251
5.294285 0.003990
5.340726 0.002837
5.387167 -0.003842
5.433608 -0.004731
5.480049 -0.012187
5.526490 -0.017151
5.572931 -0.027286
5.619373 -0.032137
5.665814 -0.025770
5.712255 -0.022158
5.758696 -0.017489
5.805137 -0.018406
5.851578 0.058218
5.898019 0.067371
5.944460 0.170256
5.990901 0.170116
6.037342 0.216221
6.083784 0.183338
6.130225 0.209151
6.176666 0.225615
6.223107 0.238288
6.269548 0.302827
6.315989 0.173909
6.362430 0.276624
6.408871 0.240002
6.455312 0.256595
6.501753 0.209145
6.548194 0.243106
6.594636 0.145072
6.641077 0.171728
6.687518 0.115734
6.733959 0.256105
6.780400 0.359075
6.826841 0.274651
6.873282 0.179577
6.919723 0.180916
6.966164 0.177350
7.012605 0.033196
7.059047 0.025230
7.105488 -0.014799
7.151929 0.040167
7.198370 0.073902
7.244811 0.070153
7.291252 0.070445
7.337693 0.023253
7.384134 0.041589
7.430575 0.041484
7.477016 0.025422
7.523457 0.034223
7.569899 0.039018
7.616340 0.042717
7.662781 0.038624
7.709222 0.037940
7.755663 0.038384
7.802104 0.033121
7.848545 0.032849
7.894986 0.031485
7.941427 0.028896
7.987868 0.025034
8.034310 0.025034
8.080751 0.016597
8.127192 0.020033
8.173633 0.018779
8.220074 0.037485
8.266515 0.016932
8.312956 0.009189
8.359397 -0.000461
8.405838 -0.113121
8.452279 -0.125541
8.498721 -0.218256
8.545162 -0.323090
8.591603 -0.606431
8.638044 -0.566688
8.684485 -0.562712
8.730926 -0.680244
8.777367 -0.769385
8.823808 -0.976303
8.870249 -0.978304
8.916690 -0.914919
8.963131 -0.901797
9.009573 -0.791478
9.056014 -0.746673
9.102455 -0.745828
9.148896 -0.812745
9.195337 -0.581519
9.241778 -0.603577
9.288219 -0.335391
9.334660 -0.160128
9.381101 -0.033719
9.427542 -0.055383
9.473984 -0.124220
9.520425 -0.054659
9.566866 -0.000973
9.613307 -0.029043
9.659748 -0.032136
9.706189 -0.019376
9.752630 -0.030797
9.799071 -0.007452

